The Long Tail of Context: Does it Exist and Matter?

Context has been an important topic in recommender systems over the past two decades. A standard representational approach to context assumes that contextual variables and their structures are known in an application. Most of the prior CARS papers following representational approach manually selected and considered only a few crucial contextual variables in an application, such as time, location, and company of a person. This prior work demonstrated significant recommendation performance improvements when various CARS-based methods have been deployed in numerous applications. However, some recommender systems applications deal with a much bigger and broader types of contexts, and manually identifying and capturing a few contextual variables is not sufficient in such cases. In this paper, we study such ``context-rich'' applications dealing with a large variety of different types of contexts. We demonstrate that supporting only a few most important contextual variables, although useful, is not sufficient. In our study, we focus on the application that recommends various banking products to commercial customers within the context of dialogues initiated by customer service representatives. In this application, we managed to identify over two hundred types of contextual variables. Sorting those variables by their importance forms the Long Tail of Context (LTC). In this paper, we empirically demonstrate that LTC matters and using all these contextual variables from the Long Tail leads to significant improvements in recommendation performance.

==> calculations/agreements by contexts (global)/contexts_dialogue_percantage_bc_2.csv <==
,0
2,0.004071564666724644
4,0.03310221603801181
10,0.0061903594835832935
12,0.028619541929210117
18,0.01736937392775542
22,0.01623882296204353
24,0.008348684054487812
25,0.04500857795662795
40,0.024144773771217595
42,0.005336516796192494
43,0.0033363112414714555
44,0.020571284005470918
47,0.023883877394514853
48,0.037292369966874066
63,0.011542688181394135
65,0.0018737103417742534
66,0.05625874595808265
71,0.024785155786760694
80,0.08423790587174966
81,0.014902717275293112
82,0.007977104366456631
86,0.001802556784491687
88,0.017567022697984772
93,0.0013993532932238095
103,0.004593357420130132
107,0.07649007407875909
108,0.055072853336706536
109,0.0167052740597848
112,0.0022215721773779125
113,0.0033363112414714555
115,0.008143129333449288
118,0.0076134306292346245
124,0.017788389320641647
127,0.006198265434392467
129,0.0046407931249851766
132,0.0611209057057247
136,0.05785574802153581
143,0.0018341805877283832
144,0.012396530868784934
156,0.008506803070671294
162,0.001083115260856847
167,0.020697779218417704
169,0.027133223177085393
172,0.007874327005937369
181,0.019646287760797552
188,0.0018895222433926017
190,0.014910623226102288
192,0.0549621700253781
201,0.0016918734731632499
202,0.012760204606006941
216,0.04088167163423909
221,0.012926229572999597
223,0.03248555187489623
234,0.0057160024350328496
237,0.011937985721852838
242,0.0010593974084293248
248,0.025504597310395536
249,0.007985010317265806
253,0.0029647315534402745
264,0.01645228363389123
276,0.04795749760844988
277,0.005233739435673231
284,0.03110991643409995
286,0.04268422841873078
299,0.003960881355396207
307,0.023733664329140543
328,0.02400246665665246
329,0.014902717275293112
330,0.0033125933890439333
331,0.007392064006577751
332,0.005629036976131934
333,0.0019290519974384719
337,0.005210021583245709
345,0.010918118067469383
346,0.020255045973103954
351,0.012246317803410628
358,0.0030912267663870596
360,0.002688023275119182
362,0.0024587507016531345
367,0.01526639101251512
377,0.04187782143619503
385,0.02800287776609454
401,0.024587507016531344
402,0.005186303730818187
403,0.040604963355918
419,0.0021741364725228677
424,0.0008301248349632768
427,0.01116320254255378
429,0.004759382387122787
447,0.006656810581324563
448,0.009415987413726313
449,0.0021187948168586495
462,0.021535810004190154
463,0.0015258485061705946
485,0.027931724208811973
487,0.014096310292757359
506,0.007953386514029109
511,0.026635148276107426
518,0.007313004498486011
527,0.004632887174176002
535,0.009076031528931827
547,0.003367935044708152
548,0.008119411481021766
550,0.011273885853882218
554,0.02725971839003218
567,0.0022057602757595642
570,0.0032256279301430186
573,0.0025694340129815713
578,0.0025061864065081788
588,0.009787567101757494
589,0.02695138630847439
590,0.009613636183955663
599,0.02699091606252026
600,0.0014705068505063762
602,0.011534782230584961
604,0.008301248349632768
607,0.00791385675998324
609,0.00863329828361808
621,0.0015021306537430724
626,0.013977721030619748
628,0.0043719907974732585
630,0.009076031528931827
633,0.0032335338809521925
636,0.0035972076181741996
651,0.007067920023401614
653,0.0013361056867504171
654,0.0020081115055302127
667,0.002925201799394404
668,0.016744803813830672
671,0.002869860143730186
679,0.0015179425553614205
680,0.0015495663585981167
686,0.004016223011060425
687,0.0007747831792990584
699,0.004229683682908125
736,0.0019132400958201238
739,0.0010040557527651063
740,0.0022294781281870864
744,0.0018737103417742534
748,0.005146773976772316
754,0.002767082783210923
758,0.005162585878390665
759,0.0
761,5.534165566421846e-05
762,0.0001344011637559591
769,0.0009803379003375842
774,0.0017076853747815981
797,0.000363673737222007
800,0.0005692284582605327
808,0.0021425126692861717
810,0.0013598235391779393
830,0.004458956256374173
907,0.06485251448765486
913,0.011558500083012483
914,0.00528908109133745
916,0.006901895056408959
918,0.03684963672156032
919,0.14026737925636626
920,0.004593357420130132
921,0.0023875971443705676
922,0.00435617889585491
923,0.001565378260216465
924,0.005178397780009013
925,0.004561733616893436
950,0.02802659561852206
952,0.0004111094420770514
958,0.017314032272091204
959,0.004119000371579688
960,0.004055752765106295
961,0.001328199735941243
963,0.0046803228790310465
964,0.005312798943764972
989,0.0015258485061705946
995,0.02584455319519002
997,0.07833216061729664
998,0.002292725734660479
1000,0.005067714468680576
1001,0.0026484935210733117
1002,0.0027275530291650525
1003,0.060338216575616464
1004,0.010736281198858381
1005,0.0017709329812549907
1006,0.04620237652881324
1007,0.013139690244847296
1008,0.002087171013621953
1009,0.018405053483757223
1010,0.004553827666084261
1011,0.06726382948445295
1012,0.04643164910227929
1013,0.015068742242285769
1014,0.004087376568342992
1015,0.005470917959948453
1016,0.001091021211666021
1028,0.03374259805355491
1032,0.01578818376592061
1033,0.03143406041727608
1034,0.0014072592440329836
1035,0.0005217927534054883
1036,0.009621542134764837
1038,0.0014309770964605058
1045,0.013993532932238095
1046,0.005273269189719101
1048,0.003842292093258596
1054,0.015796089716729782
1055,0.0034865243068457627
1056,0.047807284543075576
1057,0.008878382758702475
1058,0.002925201799394404
1059,0.0010119617035742805
1060,0.0007510653268715362
1061,0.0008064069825357547
1062,0.004364084846664084
1064,0.029844964304632095
1065,0.008562144726335513
1066,0.009589918331528141
1067,0.0194802627938049


==> calculations/agreements by contexts (global)/contexts_dialogue_percantage_eq_2.csv <==
,0
2,0.022791489361702128
4,0.17887659574468084
10,0.038093617021276595
12,0.04900425531914893
18,0.049651063829787234
22,0.01091063829787234
24,0.030519148936170214
25,0.07227234042553192
40,0.04297872340425532
42,0.022348936170212767
43,0.018485106382978723
44,0.03412765957446808
47,0.052238297872340425
48,0.04684255319148936
63,0.03662978723404255
65,0.004868085106382979
66,0.05916595744680851
71,0.02953191489361702
80,0.08948085106382979
81,0.031012765957446807
82,0.003608510638297872
86,0.006485106382978723
88,0.06355744680851064
93,0.011829787234042554
103,0.009174468085106384
107,0.08827234042553192
108,0.06103829787234043
109,0.010706382978723405
112,0.006025531914893617
113,0.0035574468085106383
115,0.007404255319148936
118,0.004374468085106383
124,0.020459574468085107
127,0.009361702127659575
129,0.03291914893617021
132,0.05341276595744681
136,0.04697872340425532
143,0.018995744680851065
144,0.013106382978723404
156,0.04677446808510638
162,0.0021787234042553194
167,0.018638297872340427
169,0.04170212765957447
172,0.008493617021276595
181,0.014195744680851064
188,0.002246808510638298
190,0.028017021276595746
192,0.044697872340425535
201,0.0014638297872340425
202,0.008102127659574469
216,0.04360851063829787
221,0.009072340425531915
223,0.03537021276595745
234,0.008442553191489361
237,0.016748936170212766
242,0.0006808510638297873
248,0.041719148936170215
249,0.011336170212765957
253,0.0014808510638297872
264,0.009582978723404256
276,0.05712340425531915
277,0.006314893617021276
284,0.021106382978723404
286,0.031029787234042552
299,0.002468085106382979
307,0.03206808510638298
328,0.03548936170212766
329,0.009463829787234042
330,0.0029106382978723406
331,0.006059574468085106
332,0.0022127659574468087
333,0.0024851063829787233
337,0.003251063829787234
345,0.012868085106382978
346,0.005838297872340426
351,0.011251063829787234
358,0.002331914893617021
360,0.003574468085106383
362,0.0060765957446808514
367,0.0015489361702127659
377,0.019693617021276595
385,0.022195744680851063
401,0.0035914893617021277
402,0.009395744680851064
403,0.03853617021276596
419,0.0016
424,0.0003914893617021277
427,0.008306382978723404
429,0.0030808510638297873
447,0.0027914893617021277
448,0.01334468085106383
449,0.005702127659574468
462,0.017327659574468086
463,0.0013617021276595745
485,0.006059574468085106
487,0.004765957446808511
506,0.0026553191489361704
511,0.014757446808510639
518,0.007080851063829787
527,0.0006808510638297873
535,0.005310638297872341
547,0.006059574468085106
548,0.006553191489361702
550,0.004629787234042553
554,0.02182127659574468
567,0.0017872340425531914
570,0.0027914893617021277
573,0.0019574468085106385
578,0.0021617021276595745
588,0.0059914893617021275
589,0.016919148936170213
590,0.004425531914893617
599,0.005736170212765957
600,0.0006638297872340426
602,0.0021617021276595745
604,0.0011574468085106383
607,0.0007659574468085106
609,0.0016
621,0.00010212765957446809
626,0.006093617021276596
628,0.001276595744680851
630,0.0021617021276595745
633,0.001702127659574468
636,0.0015829787234042554
651,0.003778723404255319
653,0.00037446808510638297
654,0.0019404255319148936
667,0.0025872340425531913
668,0.008017021276595745
671,0.0017872340425531914
679,0.0007829787234042554
680,0.0008
686,0.003353191489361702
687,0.0008680851063829787
699,0.0029617021276595744
736,0.0012595744680851063
739,0.0009191489361702128
740,0.0007829787234042554
744,0.0010212765957446808
748,0.005123404255319149
754,0.0019404255319148936
758,0.004051063829787234
759,0.0
761,8.510638297872341e-05
762,5.1063829787234044e-05
769,0.0005446808510638298
774,0.0015829787234042554
797,0.00015319148936170213
800,0.0005106382978723404
808,0.001702127659574468
810,0.00022127659574468084
830,0.0048
907,0.06325106382978724
913,0.009991489361702128
914,0.003931914893617021
916,0.0036595744680851063
918,0.012629787234042553
919,0.08680851063829788
920,0.0011574468085106383
921,0.0008170212765957447
922,0.0003574468085106383
923,0.0004936170212765957
924,0.003608510638297872
925,0.00011914893617021277
950,0.018859574468085106
952,0.00015319148936170213
958,0.008970212765957447
959,0.001651063829787234
960,0.0023148936170212767
961,0.0006297872340425532
963,0.002246808510638298
964,0.002348936170212766
989,0.0008170212765957447
995,0.023080851063829788
997,0.0801872340425532
998,0.0022127659574468087
1000,0.0033872340425531917
1001,0.0021446808510638296
1002,0.0013617021276595745
1003,0.0568
1004,0.011336170212765957
1005,0.004051063829787234
1006,0.04115744680851064
1007,0.011761702127659574
1008,0.000851063829787234
1009,0.005106382978723404
1010,0.0031829787234042553
1011,0.021208510638297873
1012,0.010553191489361702
1013,0.0008851063829787234
1014,0.0011574468085106383
1015,0.002025531914893617
1016,0.0002893617021276596
1028,0.050314893617021274
1032,0.009089361702127659
1033,0.019625531914893617
1034,0.0006468085106382978
1035,0.00030638297872340425
1036,0.0050893617021276595
1038,0.0007148936170212766
1045,0.021906382978723403
1046,0.005514893617021277
1048,0.0042212765957446805
1054,0.023931914893617023
1055,0.005838297872340426
1056,0.07339574468085107
1057,0.015778723404255318
1058,0.004391489361702128
1059,0.0014808510638297872
1060,0.0013106382978723403
1061,0.0018553191489361703
1062,0.0016680851063829787
1064,0.015948936170212764
1065,0.003948936170212766
1066,0.005651063829787234
1067,0.007625531914893617


==> calculations/agreements by contexts (global)/contexts_dialogue_percantage_sbl_2.csv <==
,0
2,0.0017972681524083393
4,0.006829618979151689
10,0.0008986340762041696
12,0.02875629043853343
18,0.00826743350107836
22,0.006829618979151689
24,0.0035945363048166786
25,0.02516175413371675
40,0.010603882099209202
42,0.0035945363048166786
43,0.0008986340762041696
44,0.0066498921639108555
47,0.017074047447879225
48,0.01509705248023005
63,0.007189072609633357
65,0.0008986340762041696
66,0.02138749101365924
71,0.016714593817397556
80,0.020668583752695903
81,0.014917325664989217
82,0.006290438533429188
86,0.0005391804457225018
88,0.003235082674335011
93,0.0
103,0.002336448598130841
107,0.055535585909417685
108,0.02282530553558591
109,0.0017972681524083393
112,0.03360891445003594
113,0.0016175413371675054
115,0.0025161754133716753
118,0.008986340762041696
124,0.01833213515456506
127,0.002156721782890007
129,0.01186196980589504
132,0.01509705248023005
136,0.036484543493889285
143,0.0005391804457225018
144,0.010783608914450037
156,0.0034148094895758447
162,0.0012580877066858376
167,0.018152408339324227
169,0.04241552839683681
172,0.010424155283968369
181,0.008447160316319195
188,0.029115744069015098
190,0.015276779295470885
192,0.004313443565780014
201,0.002695902228612509
202,0.014917325664989217
216,0.006110711718188354
221,0.00593098490294752
223,0.02785765636232926
234,0.003953989935298346
237,0.008626887131560028
242,0.004313443565780014
248,0.0593098490294752
249,0.01186196980589504
253,0.0017972681524083393
264,0.0066498921639108555
276,0.011322789360172537
277,0.002336448598130841
284,0.017253774263120056
286,0.008447160316319195
299,0.0037742631200575125
307,0.039360172537742634
328,0.021746944644140905
329,0.007368799424874191
330,0.003235082674335011
331,0.0025161754133716753
332,0.0016175413371675054
333,0.0010783608914450035
337,0.0017972681524083393
345,0.010603882099209202
346,0.002875629043853343
351,0.004852624011502516
358,0.0014378145219266715
360,0.002336448598130841
362,0.00413371675053918
367,0.0014378145219266715
377,0.003055355859094177
385,0.01833213515456506
401,0.002695902228612509
402,0.003055355859094177
403,0.023544212796549245
419,0.0017972681524083393
424,0.0005391804457225018
427,0.0037742631200575125
429,0.0007189072609633358
447,0.0012580877066858376
448,0.008986340762041696
449,0.00593098490294752
462,0.028576563623292594
463,0.004852624011502516
485,0.0034148094895758447
487,0.0035945363048166786
506,0.0010783608914450035
511,0.07494608195542775
518,0.007009345794392523
527,0.00017972681524083394
535,0.0050323508267433505
547,0.017074047447879225
548,0.1367721063982746
550,0.001976994967649173
554,0.012221423436376708
567,0.013299784327821711
570,0.014917325664989217
573,0.0035945363048166786
578,0.010783608914450037
588,0.003055355859094177
589,0.005571531272465852
590,0.0012580877066858376
599,0.00593098490294752
600,0.00017972681524083394
602,0.0035945363048166786
604,0.0008986340762041696
607,0.0014378145219266715
609,0.002156721782890007
621,0.00017972681524083394
626,0.002156721782890007
628,0.017972681524083392
630,0.0008986340762041696
633,0.0003594536304816679
636,0.0
651,0.003953989935298346
653,0.0005391804457225018
654,0.0
667,0.0003594536304816679
668,0.007548526240115025
671,0.015456506110711718
679,0.00017972681524083394
680,0.011143062544931704
686,0.0008986340762041696
687,0.012221423436376708
699,0.0012580877066858376
736,0.0005391804457225018
739,0.009345794392523364
740,0.014737598849748382
744,0.0003594536304816679
748,0.0037742631200575125
754,0.040258806613946804
758,0.007189072609633357
759,0.0007189072609633358
761,0.010603882099209202
762,0.016355140186915886
769,0.0012580877066858376
774,0.001976994967649173
797,0.0
800,0.0
808,0.0010783608914450035
810,0.0003594536304816679
830,0.002695902228612509
907,0.009884974838245866
913,0.008806613946800863
914,0.0025161754133716753
916,0.0016175413371675054
918,0.006290438533429188
919,0.042235801581595976
920,0.0003594536304816679
921,0.0
922,0.0012580877066858376
923,0.0
924,0.0007189072609633358
925,0.00017972681524083394
950,0.010424155283968369
952,0.0
958,0.007009345794392523
959,0.0014378145219266715
960,0.0017972681524083393
961,0.0007189072609633358
963,0.0005391804457225018
964,0.0007189072609633358
989,0.004313443565780014
995,0.007368799424874191
997,0.019051042415528397
998,0.0003594536304816679
1000,0.0014378145219266715
1001,0.0003594536304816679
1002,0.0005391804457225018
1003,0.04277498202731848
1004,0.005212077641984184
1005,0.009705248023005032
1006,0.03612508986340762
1007,0.005391804457225018
1008,0.0005391804457225018
1009,0.003953989935298346
1010,0.0007189072609633358
1011,0.013120057512580876
1012,0.00916606757728253
1013,0.0012580877066858376
1014,0.00017972681524083394
1015,0.0010783608914450035
1016,0.0
1028,0.0066498921639108555
1032,0.003055355859094177
1033,0.007009345794392523
1034,0.0005391804457225018
1035,0.0
1036,0.0016175413371675054
1038,0.0003594536304816679
1045,0.001976994967649173
1046,0.0012580877066858376
1048,0.0005391804457225018
1054,0.026599568655643422
1055,0.003953989935298346
1056,0.08105679367361611
1057,0.016175413371675055
1058,0.0035945363048166786
1059,0.0034148094895758447
1060,0.002695902228612509
1061,0.0012580877066858376
1062,0.00017972681524083394
1064,0.008087706685837527
1065,0.002156721782890007
1066,0.002156721782890007
1067,0.004852624011502516


==> calculations/agreements by contexts (global)/contexts_dialogue_percantage_sp_2.csv <==
,0
2,0.006877165688423732
4,0.06322042288381302
10,0.012127855172901492
12,0.05201188034792448
18,0.030425712467293684
22,0.033590269429319
24,0.01591118025599321
25,0.0744466445088749
40,0.036896259104730926
42,0.010642811682342126
43,0.005975532140584117
44,0.036365886429531154
47,0.049448412417792235
48,0.06620818895410509
63,0.02360158404638993
65,0.0037479669047450676
66,0.08208401103175164
71,0.05022629234141857
80,0.14760271550809703
81,0.0430485821370483
82,0.013330033236687645
86,0.00302312424863871
88,0.03544657379251821
93,0.0028993706244254294
103,0.008026306484689908
107,0.13807368644367443
108,0.10077080828795701
109,0.028569408104094477
112,0.004437451382504774
113,0.004755674987624638
115,0.013860405911887419
118,0.021161869740470973
124,0.03723216179902412
127,0.009016335478396153
129,0.009246163637649388
132,0.09150696556113429
136,0.08098790750300544
143,0.0037302878155717418
144,0.024131956721589704
156,0.01693656742804611
162,0.002598826108478891
167,0.033590269429319
169,0.056767555335549114
172,0.014302383141220565
181,0.03622445371614454
188,0.0033767060321052257
190,0.03979562972915635
192,0.08913796761190863
201,0.0037656459939183935
202,0.030708577894066898
216,0.10489003606534192
221,0.01637083657449968
223,0.05920726964146807
234,0.010678169860688777
237,0.02402588218654975
242,0.0012198571529594795
248,0.04301322395870165
249,0.014231666784527261
253,0.008680432784102963
264,0.03010748886217382
276,0.08162435471324517
277,0.01205713881620819
284,0.06946114136199703
286,0.057333286189095535
299,0.005445159465384344
307,0.047981048016406194
328,0.05906583692808146
329,0.023194964995403435
330,0.004985503146877873
331,0.016229403861113077
332,0.007513612898663461
333,0.0039424368856516515
337,0.006293755745703981
345,0.020684534332791174
346,0.03111519694505339
351,0.02011880347924475
358,0.008415246446503075
360,0.004985503146877873
362,0.004136906866558235
367,0.011243900714235203
377,0.06392758645074606
385,0.06223039389010678
401,0.015946538434339862
402,0.008539000070716356
403,0.07807085778940669
419,0.0045081677391980764
424,0.004808712255144615
427,0.03979562972915635
429,0.008043985573863235
447,0.008485962803196379
448,0.020401668906017963
449,0.004384414114984796
462,0.05174669401032459
463,0.0035534969238384837
485,0.025970581995615586
487,0.020472385262711265
506,0.01129693798175518
511,0.04584187822643378
518,0.012958772364047804
527,0.004614242274238031
535,0.01755533554911251
547,0.005763383070504208
548,0.014938830351460293
550,0.024644650307616152
554,0.10856728661339368
567,0.00369492963722509
570,0.006010890318930769
573,0.006470546637437239
578,0.006293755745703981
588,0.032052188671239656
589,0.07653277703132734
590,0.03102680149918676
599,0.035163708365745
600,0.0017148716498126017
602,0.006435188459090587
604,0.006894844777597059
607,0.0045965631850647054
609,0.005993211229757443
621,0.0008839544586662895
626,0.04412700657662117
628,0.005604271267944275
630,0.008874902765009548
633,0.008786507319142918
636,0.01074888621738208
651,0.021444735167244183
653,0.0018916625415458595
654,0.0052153313061311084
667,0.008203097376423166
668,0.040838695990382576
671,0.006063927586450746
679,0.0020507743441057916
680,0.0034474223887985293
686,0.009299200905169365
687,0.0016441552931192986
699,0.01239304151050138
736,0.008079343752209886
739,0.0018386252740258823
740,0.004490488650024751
744,0.0035711760130118096
748,0.01074888621738208
754,0.004932465879357895
758,0.00793791103882328
759,1.767908917332579e-05
761,5.303726751997737e-05
762,0.00022982815925323528
769,0.003977795063998302
774,0.00903401456756948
797,0.0017855880065059048
800,0.0009369917261862669
808,0.006152323032317375
810,0.001255215331306131
830,0.008539000070716356
907,0.11007000919312637
913,0.021320981543030904
914,0.008927940032529525
916,0.0224170850717771
918,0.04548829644296726
919,0.2247896188388374
920,0.004313697758291493
921,0.002616505197652217
922,0.0020154161657591403
923,0.002775617000212149
924,0.00839756735732975
925,0.0013789689555194116
950,0.07948518492327275
952,0.002103811611625769
958,0.0772576196874337
959,0.018262499116045543
960,0.021992786931617284
961,0.006912523866770384
963,0.012251608797114772
964,0.011385333427621809
989,0.002192207057492398
995,0.05307262569832402
997,0.14206916059684604
998,0.005604271267944275
1000,0.008132381019729863
1001,0.005621950357117602
1002,0.005003182236051199
1003,0.10610989321830139
1004,0.019181811753058484
1005,0.0036595714588784386
1006,0.09437097800721307
1007,0.028374938123187893
1008,0.00625839756735733
1009,0.021603846969804115
1010,0.007867194682129977
1011,0.08848384131249558
1012,0.049625203309525495
1013,0.007495933809490135
1014,0.007142352026023619
1015,0.00894561912170285
1016,0.0021214907007990947
1028,0.1212608726398416
1032,0.04840534615656601
1033,0.09663390142139877
1034,0.005639629446290927
1035,0.0014673644013860406
1036,0.024556254861749522
1038,0.0030938406053320133
1045,0.05050915776819178
1046,0.018492327275298776
1048,0.012463757867194681
1054,0.03963651792659642
1055,0.00986493175871579
1056,0.11479032600240435
1057,0.02188671239657733
1058,0.0073721801852768545
1059,0.002457393395092285
1060,0.001944699809065837
1061,0.0022982815925323527
1062,0.00903401456756948
1064,0.059949791386747754
1065,0.016989604695566086
1066,0.023000495014496854
1067,0.03293614312990595


==> calculations/agreements by contexts (local)/contexts_dialogue_percantage_bc_3.csv <==
,0
2,0.5946882217090069
4,0.49797811607992387
10,0.6258992805755396
12,0.6514306280367105
18,0.45533678756476686
22,0.6642949547218628
24,0.5163814180929095
25,0.67588745102695
40,0.5598533455545371
42,0.538707102952913
43,0.5772913816689467
44,0.5679982536564069
47,0.6756877656005368
48,0.5047078964262787
63,0.517363571934798
65,0.4759036144578313
66,0.5985364622760535
71,0.48223350253807107
80,0.6408637074461686
81,0.4955310199789695
82,0.28051153739227136
86,0.7331189710610932
88,0.5442076904237081
93,0.5057142857142857
103,0.7516170763260026
107,0.5032771535580525
108,0.598196650923143
109,0.6180169640245686
112,0.4181547619047619
113,0.6452599388379205
115,0.568119139547711
118,0.41136266552755235
124,0.4815924657534247
127,0.38095238095238093
129,0.5360730593607306
132,0.6676742378443734
136,0.5033012379642365
143,0.5395348837209303
144,0.36661211129296234
156,0.5660178853235139
162,0.41896024464831805
167,0.2921222941307744
169,0.48667044809982984
172,0.256701030927835
181,0.43834891515258423
188,0.43933823529411764
190,0.441582767501756
192,0.7077267637178052
201,0.5219512195121951
202,0.4101651842439644
216,0.534746639089969
221,0.4524073049252905
223,0.5205219153787687
234,0.4547169811320755
237,0.6687333923826395
242,0.638095238095238
248,0.38764720019226145
249,0.48604427333974976
253,0.4652605459057072
264,0.3648956689461687
276,0.5722641509433962
277,0.3975975975975976
284,0.4021050480277948
286,0.5456842530826763
299,0.5887191539365453
307,0.2696487918799964
328,0.40697050938337803
329,0.5046854082998661
330,0.4028846153846154
331,0.4661016949152542
332,0.6196692776327241
333,0.4595103578154426
337,0.5116459627329193
345,0.4767000345184674
346,0.5020576131687243
351,0.5969171483622351
358,0.4791666666666667
360,0.18085106382978725
362,0.41633199464524767
367,0.6818502824858758
377,0.7101488135138758
385,0.4015417753089219
401,0.7635649398477781
402,0.6012832263978002
403,0.689026026294607
419,0.5121042830540037
424,0.3645833333333333
427,0.4712950600801068
429,0.5370205173951829
447,0.6083815028901735
448,0.3607997576491972
449,0.3737796373779637
462,0.4486904957997035
463,0.4376417233560091
485,0.7135932134922238
487,0.5368864799759109
506,0.47722960151802657
511,0.22686868686868686
518,0.4419493549928333
527,0.5386029411764706
535,0.5562015503875969
547,0.44700944386149005
548,0.33204009052699646
550,0.4842105263157895
554,0.45771936811363334
567,0.4031791907514451
570,0.32202052091554856
573,0.2909579230080573
578,0.4574314574314574
588,0.4675226586102719
589,0.5087300402924937
590,0.44476956839795173
599,0.5519805982215037
600,0.7045454545454546
602,0.5553863722877808
604,0.5368098159509203
607,0.4950544015825915
609,0.5562913907284768
621,0.9134615384615384
626,0.45934008833463236
628,0.3638157894736842
630,0.5171171171171172
633,0.5893371757925072
636,0.4189686924493554
651,0.43292978208232447
653,0.5365079365079365
654,0.4756554307116105
667,0.4378698224852071
668,0.5020146954254563
671,0.33060109289617484
679,0.3609022556390977
680,0.45057471264367815
686,0.5444801714898178
687,0.32450331125827814
699,0.5360721442885772
736,0.48303393213572854
739,0.37026239067055394
740,0.30954994511525796
744,0.34750733137829914
748,0.45208333333333334
754,0.4943502824858757
758,0.4497245179063361
759,0.0
761,0.3181818181818182
762,0.3090909090909091
769,0.5610859728506787
774,0.494279176201373
797,0.5348837209302325
800,0.576
808,0.3871428571428571
810,0.5
830,0.4040114613180516
907,0.6786068828590337
913,0.44410692588092343
914,0.4436339522546419
916,0.4863509749303621
918,0.5125921038161223
919,0.37286425824349034
920,0.5910478128179044
921,0.5521023765996343
922,0.4762316335350043
923,0.5625
924,0.4675231977159172
925,0.7503250975292588
950,0.4759028057457377
952,0.49056603773584906
958,0.4451219512195122
959,0.46352313167259784
960,0.4848771266540643
961,0.4263959390862944
963,0.4816924328722539
964,0.4043321299638989
989,0.39549180327868855
995,0.5187242145350682
997,0.49310705220723633
998,0.5291970802919708
1000,0.6790254237288136
1001,0.5826086956521739
1002,0.36430834213305174
1003,0.43758958775299583
1004,0.49007578491519305
1005,0.4609053497942387
1006,0.5554077171640373
1007,0.6341091186570011
1008,0.5376782077393075
1009,0.42052023121387283
1010,0.4507042253521127
1011,0.4749092938878035
1012,0.4196498749553412
1013,0.7419229272090307
1014,0.6147443519619501
1015,0.5364341085271318
1016,0.40233236151603496
1028,0.5425883549453343
1032,0.46109443546525053
1033,0.462756052141527
1034,0.5042492917847026
1035,0.44
1036,0.4304916873010258
1038,0.3226381461675579
1045,0.5323308270676692
1046,0.5206869633099142
1048,0.5203426124197003
1054,0.4055206007712604
1055,0.34697088906372936
1056,0.39788130017107515
1057,0.41347569955817376
1058,0.41950113378684806
1059,0.41830065359477125
1060,0.35185185185185186
1061,0.35789473684210527
1062,0.423963133640553
1064,0.37442967665145804
1065,0.3295800365185636
1066,0.3770593720857942
1067,0.4278520576488974


==> calculations/agreements by contexts (local)/contexts_dialogue_percantage_eq_3.csv <==
,0
2,0.8474683544303797
4,0.5377372972419793
10,0.578892912571133
12,0.6429209468512729
18,0.5567856461156709
22,0.5115722266560255
24,0.6035005048805117
25,0.648442272449603
40,0.5564125165271044
42,0.5751204555409549
43,0.6966003848620911
44,0.46208803871859877
47,0.6383111480865225
48,0.4026335040234089
63,0.5186791998071825
65,0.6412556053811659
66,0.5695559560871702
71,0.4292429490351311
80,0.5355541972290139
81,0.4872960684675047
82,0.2994350282485876
86,0.7604790419161677
88,0.5303223973867348
93,0.6619047619047619
103,0.691025641025641
107,0.4679238473337544
108,0.4842673869007427
109,0.504410585404972
112,0.5042735042735043
113,0.5514511873350924
115,0.5291970802919708
118,0.2971098265895954
124,0.4033557046979866
127,0.37491479209270623
129,0.6425249169435215
132,0.5678610206297503
136,0.4546203261406688
143,0.6935985083903046
144,0.36031820308844176
156,0.6339100346020762
162,0.4444444444444444
167,0.29403866809881846
169,0.4695285550019164
172,0.2909620991253644
181,0.3755065285907249
188,0.3113207547169811
190,0.5510545698024774
192,0.5848552338530066
201,0.4858757062146893
202,0.3359209597741708
216,0.49071059184064353
221,0.356760374832664
223,0.4569041336851363
234,0.5061224489795918
237,0.592057761732852
242,0.43010752688172044
248,0.4443437273386512
249,0.4696755994358251
253,0.30742049469964666
264,0.3204325554923165
276,0.5443633414436334
277,0.3828689370485036
284,0.3541845187089403
286,0.4742455775234131
299,0.4341317365269461
307,0.33994947672320464
328,0.40874338365026464
329,0.3988522238163558
330,0.3081081081081081
331,0.4599483204134367
332,0.5098039215686274
333,0.45768025078369906
337,0.3882113821138211
345,0.4658040665434381
346,0.3543388429752066
351,0.5188383045525903
358,0.36533333333333334
360,0.3177004538577912
362,0.51
367,0.30132450331125826
377,0.5693897637795275
385,0.3210241260462826
401,0.42886178861788615
402,0.5810526315789474
403,0.579621095750128
419,0.4585365853658537
424,0.2804878048780488
427,0.3403068340306834
429,0.5013850415512465
447,0.45179063360881544
448,0.3339011925042589
449,0.47652916073968704
462,0.3587033121916843
463,0.3088803088803089
485,0.4294330518697226
487,0.3508771929824561
506,0.3458980044345898
511,0.16046640755136035
518,0.3902439024390244
527,0.24242424242424243
535,0.41324503311258276
547,0.454661558109834
548,0.29456771231828616
550,0.37006802721088433
554,0.3848694085860102
567,0.4393305439330544
570,0.31721470019342357
573,0.25
578,0.40705128205128205
588,0.30162810625535563
589,0.3479173958697935
590,0.325
599,0.27532679738562094
600,0.4148936170212766
602,0.2841163310961969
604,0.24372759856630824
607,0.156794425087108
609,0.35074626865671643
621,0.35294117647058826
626,0.3199285075960679
628,0.22658610271903323
630,0.3944099378881988
633,0.4149377593360996
636,0.32517482517482516
651,0.3546325878594249
653,0.3333333333333333
654,0.41007194244604317
667,0.4470588235294118
668,0.28254349130173967
671,0.2292576419213974
679,0.368
680,0.17216117216117216
686,0.37884615384615383
687,0.3493150684931507
699,0.45910290237467016
736,0.3854166666666667
739,0.3673469387755102
740,0.13333333333333333
744,0.40268456375838924
748,0.35537190082644626
754,0.3944636678200692
758,0.34643377001455605
759,
761,0.4166666666666667
762,0.11538461538461539
769,0.4
774,0.42660550458715596
797,0.23076923076923078
800,0.42857142857142855
808,0.352112676056338
810,0.2708333333333333
830,0.5251396648044693
907,0.5658596010354804
913,0.35858277336591327
914,0.33
916,0.3974121996303142
918,0.37418053454362077
919,0.3664319586147435
920,0.4444444444444444
921,0.41379310344827586
922,0.1337579617834395
923,0.3918918918918919
924,0.43711340206185567
925,0.1891891891891892
950,0.3880910683012259
952,0.3
958,0.336741214057508
959,0.3321917808219178
960,0.4276729559748428
961,0.33035714285714285
963,0.42996742671009774
964,0.35384615384615387
989,0.3096774193548387
995,0.4667814113597246
997,0.4623159960745829
998,0.4868913857677903
1000,0.5527777777777778
1001,0.45161290322580644
1002,0.45977011494252873
1003,0.3753655793025872
1004,0.4186046511627907
1005,0.5185185185185185
1006,0.4480266814897165
1007,0.5040116703136397
1008,0.46296296296296297
1009,0.29880478087649404
1010,0.3995726495726496
1011,0.3227143227143227
1012,0.2949571836346337
1013,0.2694300518134715
1014,0.43312101910828027
1015,0.35843373493975905
1016,0.3148148148148148
1028,0.49447975911676145
1032,0.34340836012861736
1033,0.36825295432769084
1034,0.34234234234234234
1035,0.2647058823529412
1036,0.3611111111111111
1038,0.375
1045,0.49748743718592964
1046,0.42857142857142855
1048,0.4696969696969697
1054,0.41832787860755727
1055,0.4049586776859504
1056,0.4221656549833562
1057,0.4573260976813024
1058,0.3799705449189985
1059,0.42028985507246375
1060,0.39690721649484534
1061,0.4579831932773109
1062,0.3643122676579926
1064,0.38291785860237026
1065,0.35857805255023184
1066,0.41551939924906134
1067,0.3549920760697306


==> calculations/agreements by contexts (local)/contexts_dialogue_percantage_sbl_3.csv <==
,0
2,0.4166666666666667
4,0.3486238532110092
10,0.45454545454545453
12,0.4878048780487805
18,0.3709677419354839
22,0.33043478260869563
24,0.30303030303030304
25,0.4560260586319218
40,0.28640776699029125
42,0.3225806451612903
43,0.35714285714285715
44,0.29133858267716534
47,0.48717948717948717
48,0.39069767441860465
63,0.36363636363636365
65,0.3125
66,0.3851132686084142
71,0.3309608540925267
80,0.33527696793002915
81,0.34297520661157027
82,0.3684210526315789
86,0.42857142857142855
88,0.28125
93,0.0
103,0.65
107,0.34994337485843713
108,0.24282982791587
109,0.3448275862068966
112,0.30456026058631924
113,0.42857142857142855
115,0.3333333333333333
118,0.4424778761061947
124,0.3984375
127,0.24
129,0.2894736842105263
132,0.30996309963099633
136,0.33777038269550747
143,0.3
144,0.2643171806167401
156,0.31666666666666665
162,0.3181818181818182
167,0.27823691460055094
169,0.4
172,0.2648401826484018
181,0.36153846153846153
188,0.4764705882352941
190,0.35564853556485354
192,0.25263157894736843
201,0.75
202,0.3458333333333333
216,0.2786885245901639
221,0.375
223,0.3924050632911392
234,0.2619047619047619
237,0.3902439024390244
242,0.6
248,0.3319919517102616
249,0.3402061855670103
253,0.3225806451612903
264,0.3274336283185841
276,0.2669491525423729
277,0.21311475409836064
284,0.3047619047619048
286,0.31333333333333335
299,0.45652173913043476
307,0.2796934865900383
328,0.31758530183727035
329,0.3333333333333333
330,0.32727272727272727
331,0.45161290322580644
332,0.375
333,0.2608695652173913
337,0.23255813953488372
345,0.3881578947368421
346,0.3018867924528302
351,0.313953488372093
358,0.38095238095238093
360,0.2826086956521739
362,0.35384615384615387
367,0.36363636363636365
377,0.38636363636363635
385,0.2388758782201405
401,0.38461538461538464
402,0.3541666666666667
403,0.3764367816091954
419,0.45454545454545453
424,0.6
427,0.3
429,0.5
447,0.4375
448,0.2857142857142857
449,0.375
462,0.40253164556962023
463,0.3068181818181818
485,0.34545454545454546
487,0.32786885245901637
506,0.3
511,0.32300542215336947
518,0.30952380952380953
527,0.14285714285714285
535,0.37333333333333335
547,0.5026455026455027
548,0.3808808808808809
550,0.36666666666666664
554,0.2786885245901639
567,0.45962732919254656
570,0.4797687861271676
573,0.2777777777777778
578,0.5309734513274337
588,0.22077922077922077
589,0.2627118644067797
590,0.3333333333333333
599,0.2972972972972973
600,0.25
602,0.3448275862068966
604,0.16129032258064516
607,0.3333333333333333
609,0.5
621,0.5
626,0.3
628,0.5434782608695652
630,0.22727272727272727
633,0.25
636,0.0
651,0.28205128205128205
653,0.3333333333333333
654,0.0
667,0.125
668,0.28378378378378377
671,0.5
679,0.125
680,0.543859649122807
686,0.21739130434782608
687,0.4444444444444444
699,0.35
736,0.3
739,0.3969465648854962
740,0.3153846153846154
744,0.25
748,0.25925925925925924
754,0.5863874345549738
758,0.47058823529411764
759,0.8
761,0.6344086021505376
762,0.5352941176470588
769,0.5833333333333334
774,0.36666666666666664
797,0.0
800,0.0
808,0.23076923076923078
810,0.3333333333333333
830,0.36585365853658536
907,0.28061224489795916
913,0.3356164383561644
914,0.2916666666666667
916,0.32142857142857145
918,0.2713178294573643
919,0.2794292508917955
920,0.16666666666666666
921,0.0
922,0.4666666666666667
923,0.0
924,0.23529411764705882
925,0.14285714285714285
950,0.327683615819209
952,0.0
958,0.2708333333333333
959,0.2962962962962963
960,0.5
961,0.23529411764705882
963,0.375
964,0.19047619047619047
989,0.46153846153846156
995,0.33884297520661155
997,0.29362880886426596
998,0.25
1000,0.4444444444444444
1001,0.2857142857142857
1002,0.3
1003,0.3536404160475483
1004,0.3258426966292135
1005,0.5567010309278351
1006,0.430406852248394
1007,0.4411764705882353
1008,0.42857142857142855
1009,0.3055555555555556
1010,0.26666666666666666
1011,0.28627450980392155
1012,0.31097560975609756
1013,0.3333333333333333
1014,0.25
1015,0.6
1016,0.0
1028,0.30578512396694213
1032,0.3090909090909091
1033,0.34210526315789475
1034,0.42857142857142855
1035,0.0
1036,0.15
1038,0.2
1045,0.1864406779661017
1046,0.3333333333333333
1048,0.3
1054,0.39892183288409705
1055,0.2857142857142857
1056,0.4242709313264346
1057,0.43478260869565216
1058,0.37735849056603776
1059,0.4418604651162791
1060,0.4838709677419355
1061,0.4117647058823529
1062,0.2
1064,0.2903225806451613
1065,0.23529411764705882
1066,0.2857142857142857
1067,0.2755102040816326


==> calculations/agreements by contexts (local)/contexts_dialogue_percantage_sp_3.csv <==
,0
2,0.7243947858472998
4,0.614010989010989
10,0.6812313803376365
12,0.743680485338726
18,0.6047083626141954
22,0.7321772639691715
24,0.6531204644412192
25,0.7660542113880299
40,0.6419563211319594
42,0.6529284164859002
43,0.6954732510288066
44,0.6984719864176571
47,0.7889985895627645
48,0.6407185628742516
63,0.664179104477612
65,0.6443768996960486
66,0.686428149024246
71,0.5943514644351464
80,0.6918869644484958
81,0.6167679837892603
82,0.5804464973056197
86,0.7916666666666666
88,0.6461488881727361
93,0.6748971193415638
103,0.7992957746478874
107,0.6322350845948352
108,0.6747957854859713
109,0.7147279964617426
112,0.5691609977324263
113,0.6932989690721649
115,0.6695132365499573
118,0.5735505510301868
124,0.6036113499570077
127,0.5756207674943566
129,0.6347087378640777
132,0.7499275572297884
136,0.619054054054054
143,0.6762820512820513
144,0.5294802172226533
156,0.6997808619430241
162,0.592741935483871
167,0.4935064935064935
169,0.6562436133251583
172,0.46281464530892447
181,0.5966802562609202
188,0.5987460815047022
190,0.6697411484677179
192,0.7432193396226415
201,0.678343949044586
202,0.5719459993414554
216,0.6676043659277596
221,0.6231493943472409
223,0.6398547955674436
234,0.629822732012513
237,0.7487603305785124
242,0.7340425531914894
248,0.5915390226112327
249,0.6121673003802282
253,0.6230964467005076
264,0.6051883439943141
276,0.667003756139844
277,0.6239707227813358
284,0.6131398252184769
286,0.6753436068304873
299,0.6739606126914661
307,0.4853361945636624
328,0.5426343998700666
329,0.6093822573153739
330,0.5486381322957199
331,0.6666666666666666
332,0.6714060031595577
333,0.5617128463476071
337,0.6289752650176679
345,0.6223404255319149
346,0.6875
351,0.7299550994227069
358,0.6173800259403373
360,0.46229508196721314
362,0.5454545454545454
367,0.6809421841541756
377,0.7711665600341224
385,0.5468385894050023
401,0.7303643724696356
402,0.7051094890510949
403,0.7426841574167508
419,0.6423173803526449
424,0.7028423772609819
427,0.6382194499574709
429,0.6935975609756098
447,0.6694560669456067
448,0.49591749033089816
449,0.6004842615012107
462,0.6382468382032273
463,0.6300940438871473
485,0.7113801452784504
487,0.6509274873524452
506,0.6726315789473685
511,0.4223127035830619
518,0.5969055374592834
527,0.6397058823529411
535,0.6801369863013699
547,0.6209523809523809
548,0.5644622578490314
550,0.6441774491682071
554,0.4921461772719987
567,0.6276276276276276
570,0.5695142378559463
573,0.5258620689655172
578,0.5983193277310924
588,0.6599927193301783
589,0.6297643293569973
590,0.6622641509433962
599,0.6480938416422287
600,0.7238805970149254
602,0.6076794657762938
604,0.6161137440758294
607,0.5615550755939525
609,0.6360225140712945
621,0.746268656716418
626,0.6478069037113937
628,0.5753176043557169
630,0.6765498652291105
633,0.7182080924855492
636,0.6666666666666666
651,0.622051282051282
653,0.6993464052287581
654,0.6045081967213115
667,0.7009063444108762
668,0.6844444444444444
671,0.5803722504230119
679,0.6203208556149733
680,0.6989247311827957
686,0.7013333333333334
687,0.6283783783783784
699,0.6954365079365079
736,0.6575539568345323
739,0.5360824742268041
740,0.5324947589098532
744,0.6537216828478964
748,0.569821930646673
754,0.6
758,0.5786082474226805
759,1.0
761,0.23076923076923078
762,0.48148148148148145
769,0.5653266331658291
774,0.6551282051282051
797,0.643312101910828
800,0.6883116883116883
808,0.5695581014729951
810,0.6339285714285714
830,0.5682352941176471
907,0.7307511737089202
913,0.5862907146329607
914,0.6143552311435523
916,0.6355889724310777
918,0.6418059366425543
919,0.5840606338998622
920,0.5851318944844125
921,0.6548672566371682
922,0.4810126582278481
923,0.6885964912280702
924,0.6551724137931034
925,0.7090909090909091
950,0.6470926885434658
952,0.6574585635359116
958,0.5778130371545683
959,0.6207932692307693
960,0.642230252968508
961,0.5617816091954023
963,0.7310126582278481
964,0.6578140960163432
989,0.6358974358974359
995,0.632932742989669
997,0.6452545366950377
998,0.6252465483234714
1000,0.6020942408376964
1001,0.7004405286343612
1002,0.6566125290023201
1003,0.5991215811539229
1004,0.6528279181708785
1005,0.6592356687898089
1006,0.6613802502787759
1007,0.6844349680170576
1008,0.6232394366197183
1009,0.6013779527559056
1010,0.607094133697135
1011,0.630988401412002
1012,0.6262829094154395
1013,0.6281481481481481
1014,0.692967409948542
1015,0.661437908496732
1016,0.6185567010309279
1028,0.7023346303501945
1032,0.6295700160956542
1033,0.6412482402627874
1034,0.6772823779193206
1035,0.5763888888888888
1036,0.6822200392927309
1038,0.6055363321799307
1045,0.6854606525911708
1046,0.658275645059786
1048,0.6973293768545994
1054,0.6344086021505376
1055,0.608505997818975
1056,0.6292276383370482
1057,0.6342213114754098
1058,0.6177777777777778
1059,0.6123348017621145
1060,0.6145251396648045
1061,0.6018518518518519
1062,0.6750330250990753
1064,0.6581909937888198
1065,0.6093849080532657
1066,0.6776041666666667
1067,0.680672268907563


==> calculations/contexts.csv <==
cluster_group,precision,TP
1,0.5231386659049743,830
2,0.66058626142252,292
4,0.428025398905333,1827
5,0.49471933609958574,1444
6,0.5425513246823149,884
7,0.6934493284493284,59
9,0.48244771598181657,979
10,0.4082715255461711,213
12,0.49608933182124826,969
13,0.8557843137254902,146
14,0.5098313335640194,148
15,0.6161418198720875,300
16,0.6486213743082031,277
18,0.4749939145093203,650
19,0.32624941189683215,112
21,0.5459958588336016,68
22,0.7528532293132308,911
23,0.4728666947170907,136
24,0.4525205058099795,185
25,0.46807023879365894,1437
26,0.4260386936191459,354
27,0.5834374715840456,866
28,0.7086605402394875,60
29,0.44363971518129336,1433
30,0.44192803615708437,390
31,0.7430555555555555,58
33,0.6948717039533469,770
34,0.4074026262919715,325
35,0.46068887518887514,221
36,0.458474002706121,259
37,0.5427059007324834,201
39,0.5160421680985321,438
40,0.41490011246152025,288
41,0.3438585107497416,249
42,0.40805844213174475,207
43,0.4296929221157897,111
44,0.5585945423316999,743
46,0.5267190138705443,237
47,0.5629228624454341,968
48,0.4470921976392395,1042
50,0.5553669511305739,449
51,0.3960497090304808,1318
52,0.4033796926363232,460
53,0.447343231614195,972
54,0.50309359452784,185
55,0.5274586592985497,547
56,0.5499174625523968,69
58,0.5320492286010935,181
61,0.3569908646761073,206
62,0.40491653781337794,92
63,0.42519624722844046,221
64,0.34256421554308214,2369
65,0.5270274252226671,99
66,0.4307328117981618,988
67,0.4563901182171251,460
68,0.5080199691660818,228
69,0.4280135105117316,67
70,0.3400240144616964,450
71,0.3346417342166785,511
72,0.2975351423637122,70
73,0.6674991674991675,140
74,0.4092065665787516,58
75,0.6269110032103665,949
76,0.36014521108229935,2110
77,0.45189199400451663,121
79,0.5619687171558829,96
80,0.44432537967335384,782
81,0.4985860531724684,628
82,0.41435717287109564,360
83,0.37865099831228743,169
84,0.3081791865905447,735
85,0.6528007087726538,1421
86,0.4119032057267351,66
87,0.43961893336886054,517
88,0.3830713113281953,321
89,0.5428519590230422,710
90,0.49396436896436896,49
91,0.48948145192502623,748
93,0.3290936661904404,47
94,0.67638378185321,746
96,0.42770067320720917,148
97,0.5368880325117428,102
98,0.46016404900781055,406
99,0.45978392935842605,1902
100,0.7067882474477397,312
101,0.4016203552697548,353
102,0.3128349208376006,628
103,0.6421920492225764,81
105,0.41935980685980684,68
106,0.5178137910831715,70
107,0.3609460793468824,1019
108,0.36480894117965046,581
109,0.546972145994843,611
110,0.4164167464698694,146
111,0.6582997935900768,1198
112,0.36257101621355015,80
113,0.4127958322305082,150
114,0.3686915019238271,281
115,0.49139810601447415,125
116,0.5239897550944748,1233
117,0.3799031216003818,1535
118,0.5609230794578915,396
120,0.4581577657514071,234
121,0.4212965370069025,1861
122,0.36896138956888586,154
123,0.4054309804309804,155
124,0.402165382506784,470
125,0.43856128912997666,996
127,0.4068420097156606,124
128,0.36902052117734424,705
129,0.3169784188503041,153
130,0.781552872409877,762
131,0.36060096275119724,233
132,0.48936494337378117,922
133,0.5039972671220087,1148
134,0.42764088299510644,1795
135,0.549820297692952,180
136,0.5098393652350397,1444
137,0.3873131768888681,1903
139,0.37596813815451147,1906
140,0.47642430709657596,57
141,0.37050088922032814,755
142,0.4207248742300603,293
143,0.40340693348046286,140
144,0.42133654027607165,609
145,0.5168242996301422,181
146,0.44655912937868625,475
147,0.350816776853759,245
148,0.395928669862116,1874
149,0.41477859725014243,178
150,0.4433614909561858,151
152,0.47573692214035707,105
153,0.3047713022896846,112
154,0.4002037481986338,1359
155,0.3921386985981298,731
156,0.3198097153504662,263
157,0.5197787341048259,609
159,0.3230114556645169,86
160,0.4149716257674277,1184
161,0.37045450925918477,693
162,0.4614843702487381,77
163,0.3923240221829125,66
164,0.32497590979550617,487
165,0.44148874103529856,1062
166,0.410225139076028,152
167,0.2239038099825839,480
168,0.3370615234694533,369
169,0.4826924215338134,790
171,0.39324974822777437,1207
172,0.3560700788822568,485
173,0.5123047703930057,61
174,0.6265800070028011,162
175,0.429820167649115,75
176,0.45439764002323735,1323
177,0.650446894464455,205
178,0.3855332679680843,1203
179,0.4596456657404434,72
180,0.5135918391596509,1517
181,0.46348638782181684,1039
183,0.6366252168883748,67
184,0.4140931139601566,457
186,0.4965150480508624,259
187,0.33774603293695304,111
188,0.3937611768267665,408
189,0.5699466826198087,212
190,0.6761394952960843,790
191,0.5910187255916574,1172
192,0.5198865486966087,933
193,0.4283326098598697,918
194,0.34917910548013875,265
195,0.4588317714814993,95
196,0.4154159507100683,57
197,0.542238401861507,332
198,0.39092846264681935,1789
199,0.39838345862450214,73
200,0.3796274118056701,318
201,0.4708345681625287,71
202,0.5052501964229095,998
203,0.46460268695291734,53
204,0.3596955269371501,843
205,0.3948855576955256,860
206,0.3052930407685289,3684
207,0.4520502212107485,719
208,0.46494469044530723,119
209,0.3175752489491382,82
210,0.3581629303254677,407
211,0.4470860896346324,167
212,0.30295421445500975,385
213,0.4241989571616849,430
214,0.47826672833210526,214
215,0.4625882826206502,296
216,0.4953858381146298,2177
217,0.29438038761072466,66
218,0.4168048004940058,585
219,0.46814185152797727,209
220,0.32976507114879616,262
221,0.388758830143823,272
222,0.3734097529623342,289
223,0.4474759604416675,531
224,0.4511242948632174,201
225,0.6061565959293232,113
226,0.40576962425832874,229
227,0.4194632711645381,410
228,0.404893721559138,150
229,0.4742948266940129,1072
230,0.5584998334998335,66
231,0.4066870411761618,872
233,0.43814407745930206,841
234,0.3546055163006459,170
235,0.3525788133705983,339
237,0.34523414187164136,99
238,0.35139047317871913,821
239,0.3401406926406927,102
240,0.391510436831755,365
241,0.3737495838216072,504
242,0.5224955908289243,64
243,0.4606570690744663,83
244,0.5265948919525356,104
245,0.3409544970151821,358
247,0.5280194699192432,552
248,0.3807149906227108,672
249,0.2632753759398496,115
250,0.3820999751150927,45
251,0.4466131907308378,68
253,0.6615177492450252,596
254,0.4532908312360596,64
255,0.39539441019642885,72
256,0.61778623467477,661
257,0.448769028825057,696
258,0.48494380182583907,172
259,0.42462219156392766,184
260,0.2992278593011022,1023
261,0.798709179093451,207
262,0.3925888303244462,1185
263,0.3512565893452011,175
264,0.3856304356005556,526
265,0.5191161415257424,79
266,0.3805177040559738,118
267,0.7155004169003625,1205
268,0.42099820451213404,623
269,0.3208849421919591,101
270,0.4187576830563845,572
271,0.4090356991000127,373
272,0.7533356379678728,517
273,0.42953243815372616,501
274,0.44637231617800827,365
275,0.4798668967485963,1045
276,0.3680076549909131,459
277,0.5080957939695786,317
278,0.40395632076666554,132
279,0.28597738313766324,220
280,0.4263456660415754,1021
281,0.4336309023776571,119
282,0.4548331543326819,533
283,0.30098546421594163,388
284,0.378076583917939,1578
285,0.37438316937477467,122
286,0.49005601255521786,1209
287,0.5198647559868429,883
288,0.38934298882011714,707
289,0.48215414985038735,1255
290,0.4277949579338043,195
291,0.5261148527335706,467
292,0.4352573448926387,474
293,0.33613086793896013,305
294,0.45761237993789156,489
295,0.6847690805571239,104
296,0.37085177737600583,149
297,0.43028951165315404,177
298,0.5641901501693374,371
299,0.5217949822750759,107
300,0.2981895351654434,536
301,0.3703215966270362,128
302,0.5153387825210987,318
303,0.4812784202119398,265
304,0.4697934066128443,1055
305,0.3369126374834753,441
306,0.3264685509235561,153
307,0.3248626211122647,867
308,0.4368559353690756,324
309,0.37951205857464915,311
310,0.3354640612605941,921
311,0.5020925557752107,148
312,0.5313771876271877,43
313,0.5734548617491761,130
314,0.3516448907121062,268
315,0.4234146176008686,235
316,0.35455794790273837,162
317,0.24446481515175794,86
318,0.4767320931382085,1262
319,0.41370335868466307,123
320,0.50133823648543,214
321,0.36823805545610055,66
322,0.4897829895919822,208
323,0.4471843375314867,195
324,0.630985513816232,248
325,0.6603693280522549,44
326,0.39058425803852637,64
327,0.3576963085458231,62
328,0.2807546515717475,605
329,0.46452499028699795,389
330,0.5195441189488609,107
331,0.4776539132021475,295
332,0.7440237231903897,105
333,0.34173665919183804,87
334,0.3598529764136011,195
335,0.45353907312527564,1073
336,0.2915319959134392,56
337,0.4279144015562467,89
338,0.3488735268586002,450
339,0.5114087888254327,571
340,0.4380860141497291,867
341,0.42083992396492403,83
342,0.335496318917334,66
343,0.3645651211532339,81
344,0.36113595706618956,45
345,0.24439901024946267,88
346,0.44930376534751926,404
347,0.41954798621143846,231
348,0.27123087370349236,55
349,0.36872055808621385,802
350,0.34797100142816245,251
351,0.28497918113638404,126
352,0.302518415256567,293
353,0.4072998033961802,247
354,0.46449804792224136,89
355,0.45295874134777875,144
356,0.3051679483465044,166
357,0.32336778634419283,67
358,0.47023463619842293,312
359,0.3616420380332049,1197
360,0.23595202735200083,71
361,0.6071399374623266,105
362,0.40176871599844066,73
363,0.3306008505268251,521
364,0.6691514933700516,487
365,0.5949123388093975,97
366,0.6205063357700137,181
367,0.5834344149858656,172
368,0.6360783519857455,130
369,0.43498149860822183,83
370,0.36154324785081365,74
371,0.4581423485502692,113
372,0.46600992729041507,77
373,0.3288222108998994,133
374,0.30135934805548614,96
375,0.3743928827056906,56
376,0.5002404662126585,230
377,0.5263111608277617,312
378,0.4423663437643768,1150
379,0.5988931438931437,116
380,0.3021636398440444,719
381,0.2508125099781834,234
382,0.5591681777141042,523
383,0.3734312900444528,183
384,0.4416706082762423,420
385,0.3920503956490238,771
386,0.641818240003724,100
387,0.4547109752992106,63
388,0.5641153075630142,223
389,0.5538205862054966,97
390,0.3017738768839197,167
391,0.5323763427930094,92
392,0.33443585947800153,413
393,0.47170377072485214,712
394,0.3487761292559397,132
395,0.3919893476712056,114
396,0.5395928859009355,152
397,0.39946891031908244,192
398,0.43689304941626916,87
399,0.3584306366335499,142
400,0.39112083183622204,635
401,0.7307772629891673,469
402,0.35227652619436095,66
403,0.42953033515282807,232
404,0.4837841208994787,93
405,0.34798965763881956,122
406,0.4390529978155849,143
407,0.6222256326773133,123
408,0.4107327141382869,45
409,0.5038958275213345,95
410,0.26647971390277203,69
411,0.32611669329226983,417
412,0.45104029994381056,283
413,0.33816690418857603,58
414,0.36978707537149097,127
415,0.3649472954205133,269
416,0.5124040658774485,53
417,0.47089372612976127,503
418,0.3389283107270836,102
419,0.5444559144559146,80
420,0.3479402919057221,185
421,0.3519292667743777,100
422,0.44150113347798275,183
423,0.68073639211154,638
424,0.6125641719391719,150
425,0.4250133161385551,1302
426,0.4342299754486002,994
427,0.5240609446744776,1579
428,0.4449033159174818,147
429,0.5045226545226544,97
430,0.3694138787620971,478
431,0.3610309829059829,81
432,0.3522662182760843,163
433,0.4336966064238792,131
434,0.49409945487128853,73
437,0.49130680207890776,83
438,0.42926040870636994,500
439,0.45373435231079606,189
440,0.5524433122693914,345
441,0.47849917958126836,128
442,0.40896444150303574,688
443,0.34887119644660025,190
444,0.4366156706096266,78
445,0.43085373867464716,283
446,0.46891907908452574,585
447,0.476833197666531,65
448,0.20188283558655812,192
449,0.3316266840530515,149
450,0.5320238661696075,66
451,0.40734114199908045,165
452,0.5166179434177135,324
453,0.4986850054707198,47
454,0.38670260608750284,99
455,0.49095580882282625,376
456,0.39134389000738967,73
457,0.3834751085132288,205
458,0.7645900588521771,383
459,0.34179985050715667,678
460,0.18477647658705182,577
461,0.35861761110741647,177
462,0.4262650883376523,1076
463,0.373967743381224,78
464,0.4213951264464218,311
465,0.39940877256729745,170
466,0.3871435935980153,175
467,0.3637150880649667,147
468,0.8599576019788786,142
469,0.35670001924732625,269
470,0.6023709408814215,532
471,0.3529849011319866,88
472,0.5214894480519481,83
473,0.276899608559639,196
474,0.6716314159443041,199
475,0.4350800434133768,58
476,0.458688860316208,457
477,0.5956637085876445,454
478,0.6658729118044626,637
479,0.16484127450300604,205
480,0.5518810000662365,127
481,0.4288180793381654,126
482,0.5680443739267268,56
483,0.4335611320362545,193
484,0.44237058683699,109
485,0.7230620069630666,1020
487,0.4769897082726473,220
488,0.28360307023097725,111
489,0.4688805598319226,114
490,0.2997668800311924,100
491,0.4516373027604442,130
492,0.33152747620226863,622
493,0.42151196970197224,424
494,0.46169881822964365,215
495,0.3567136888077435,204
496,0.47339447534992424,965
497,0.33447695193271076,219
498,0.28359531792901654,176
499,0.3438220748517876,217
500,0.45713070340635015,62
501,0.39925774470155406,304
502,0.299451887312939,198
503,0.61991263027724,237
504,0.4130547207528043,95
505,0.42876552763154957,56
506,0.5332965754346985,164
507,0.37877073372401965,250
508,0.48538119891380754,302
509,0.44495539199771256,288
510,0.329837679057281,87
511,0.3694104203372253,1143
512,0.47419214637758045,559
513,0.4070039185326396,93
514,0.5202107329699194,613
515,0.565051177827435,280
516,0.5111593851585133,155
517,0.37267165057807866,165
518,0.5406045916854342,275
519,0.6325960061443932,270
520,0.5079089211442152,94
521,0.3468344939370763,439
522,0.43372097297678147,115
523,0.35095530918019074,891
524,0.46754404543054245,59
525,0.29928210184929216,491
526,0.2660374845802037,163
527,0.6628940308517773,62
528,0.45986325265266725,143
529,0.6156320527687378,60
530,0.34042764832143046,455
531,0.3449493832620768,96
532,0.521658975196711,59
533,0.3323625570201992,497
534,0.30860308503158473,427
535,0.42124409333880275,160
536,0.40559508556093443,156
537,0.4449265013510517,206
538,0.4896438695890117,108
539,0.49600998180840356,87
540,0.34959818289614547,75
541,0.4122313837929421,228
542,0.4415689263647384,242
543,0.48112053914379493,57
544,0.36985468029203006,769
545,0.37299725998327277,124
546,0.34098072173477273,317
547,0.3983652139985738,82
548,0.33139178983943524,2101
549,0.38971830207241726,816
550,0.48179075921279346,444
551,0.4247712439420779,77
552,0.45525628821341046,130
553,0.3512225325317648,231
554,0.5049609437683776,2823
555,0.4314527789452688,540
556,0.7357694098762158,185
557,0.3223525645561069,92
558,0.379880338291071,87
559,0.3130625352907961,483
560,0.317819290068912,393
561,0.47676332564165086,70
562,0.47553916391661794,261
563,0.4690954878454877,71
564,0.434873611765537,154
565,0.47908671387673213,232
566,0.4367217688365813,104
567,0.39814367325940897,202
568,0.28077513507172464,161
569,0.4599051741908885,52
570,0.3676652347329106,201
571,0.3823636366024408,159
572,0.39249561378804887,741
573,0.44365587821342595,99
574,0.4404789655011698,123
575,0.46064739945857386,358
576,0.34313126038325714,258
577,0.39125124318651805,245
578,0.5003179112554113,62
579,0.2774176337201547,60
580,0.4038745638319377,202
581,0.5840099674005089,82
582,0.2568378419947705,180
583,0.31447576637719626,74
584,0.30664657741335055,114
585,0.4262344774863724,282
586,0.78596405365216,511
587,0.5659929445764494,50
588,0.49363728949942576,477
589,0.4755218239727299,551
590,0.5613554555476661,422
591,0.42754337963359795,577
592,0.5891922158439722,295
593,0.45116985632360906,361
594,0.2951336247440934,126
595,0.38407348624812904,254
596,0.27290996467751466,159
597,0.8898809523809523,147
598,0.818823326432022,83
599,0.6459423384119631,1202
600,0.6911596119929454,97
601,0.8220238095238096,122
602,0.6361988200819119,566
603,0.5713409199431442,173
604,0.5819004954155961,250
605,0.4659087446010629,232
606,0.45375139569201073,101
607,0.5160788330351933,203
608,0.7679743867243868,79
609,0.5967141673091172,202
610,0.4676099515737674,51
611,0.7127397813539118,65
612,0.6281413273633387,92
613,0.6763528138528138,42
614,0.41678593650053825,150
615,0.7124180190650246,122
616,0.47001125192182097,111
617,0.5221322051189726,256
618,0.7801948051948052,54
619,0.6024023763615279,55
620,0.44902156666862547,91
621,0.9568417530946804,108
622,0.6862433862433862,50
623,0.4661450434849341,74
624,0.7776360544217686,50
625,0.44118039253984387,129
626,0.5255906845024074,983
627,0.5601851851851852,46
628,0.4664890232276449,347
629,0.4807002997744904,161
630,0.4200563590629929,370
631,0.36388819513819515,48
632,0.4503107965510847,168
633,0.564405749492296,139
634,0.42610410712308927,174
635,0.35786124794745483,75
636,0.4483074952290864,180
637,0.4128942658106472,54
638,0.43219864515322204,142
639,0.42613026071672694,63
640,0.5322552447552447,50
641,0.545166515686991,1279
642,0.48786075036075033,50
643,0.44524166126518433,55
644,0.5252780464817732,243
645,0.7190361973666473,171
646,0.4639593211021782,94
647,0.44595657753552487,59
648,0.3741914087839696,190
649,0.47254034004765005,95
650,0.3617243027173167,87
651,0.42639003098772715,1019
652,0.39802413841692774,280
653,0.5070310360077062,58
654,0.4504899657231313,156
655,0.5032332391017725,70
656,0.3629797702267961,99
657,0.4953322479592031,90
658,0.30491412048282895,97
659,0.3516057866747876,437
660,0.4741324245452212,76
661,0.5526670302516167,146
662,0.40386168157433266,160
663,0.5133876357560567,80
664,0.6315842094413523,81
665,0.5272154742001888,70
666,0.42289258968974885,533
667,0.3668473507794858,297
668,0.46211516701368,885
669,0.5062107653218736,247
670,0.45949373828417767,61
671,0.41088586890285334,132
672,0.5742424487095792,161
673,0.5504005391934602,169
674,0.3605644094882292,72
675,0.5741219564748976,41
676,0.570073832804563,106
677,0.48790227859995294,40
678,0.49442004074357015,44
679,0.3854893871049629,69
680,0.3420365414781158,111
681,0.40029311933336703,94
682,0.4065886696684273,209
683,0.4005411215431057,265
684,0.3657080345983097,93
685,0.6081691456691457,66
686,0.4229835157812168,227
687,0.35756804394731007,202
688,0.47572207486000584,43
689,0.5151724293881156,163
690,0.535156589772491,98
691,0.5609771543712638,128
692,0.4162709436832243,174
693,0.4201696770662288,67
694,0.4827270454645759,634
695,0.5199216131567391,99
696,0.7301839629592045,797
697,0.41466349017272186,58
698,0.47797775608993454,493
699,0.564484860917166,292
700,0.4638694638694638,77
701,0.6085766496287415,133
702,0.5546506734006734,49
703,0.40133456706852333,112
704,0.5467176321476194,101
705,0.6737671919275692,73
706,0.35993473442752505,79
707,0.3205757665957529,154
708,0.7414287031426992,98
709,0.3838310399269842,330
710,0.4601185118128852,191
711,0.881927579644298,171
712,0.4407577316640942,70
713,0.7424057424057424,55
714,0.3751303303193053,84
715,0.461967906820848,57
716,0.47105375834371116,282
717,0.5339409852523144,105
718,0.5055220001727762,76
719,0.46213532303803173,1037
720,0.3138971941716951,89
721,0.4464117446602966,158
722,0.37985598023428374,89
723,0.473184459784373,211
724,0.5606605999118076,96
725,0.8320074214861073,149
726,0.30380672074233156,82
727,0.4450634161160477,76
728,0.4669757183686777,81
729,0.3893149254739657,188
730,0.40954545454545455,40
731,0.2485878033273891,183
732,0.30536486535315077,668
733,0.5138702309381125,144
734,0.5109177023715896,97
735,0.4187383094276687,145
736,0.4217613049416188,168
737,0.4690189612045451,413
738,0.5686274509803921,46
739,0.3164778199070873,155
740,0.4346854824712777,123
741,0.17973993833668325,126
742,0.3972165731851648,117
743,0.3757871649801096,92
744,0.4714722412090834,133
745,0.7296420280892332,87
746,0.48222996077342956,112
747,0.4508147470158644,127
748,0.30532795589137657,137
749,0.4772084979247901,72
750,0.4566050613299809,102
751,0.3678485238631001,139
752,0.3438745270075193,159
753,0.34387373407324096,130
754,0.4784951448570045,337
755,0.49559572146543646,344
756,0.3384025310896248,182
757,0.3999654957202127,73
758,0.40541526445453885,149
759,0.6381335282651072,42
760,0.30328562917988183,103
761,0.34089854111405826,120
762,0.3244701958797704,63
763,0.44534826125572174,151
764,0.395619007837053,90
765,0.4127689491342526,112
766,0.41647156557642495,52
767,0.3592509920634921,53
768,0.3759130475259508,70
769,0.41252331141375626,296
770,0.31216210061260274,55
771,0.9201587301587303,152
772,0.6165326517095981,154
773,0.8330453659401028,96
774,0.6830208725413762,448
775,0.7822751322751323,73
776,0.7733754960317459,69
777,0.8909897292250234,43
778,0.5025501749549224,210
779,0.869009990541091,106
780,0.68663128594645,310
781,0.9486987229102167,97
782,0.6537990196078431,35
783,0.4229630527932735,46
784,0.4819625634419536,69
785,0.5501079622132254,37
786,0.4356949338566986,118
787,0.5609009640743388,50
788,0.6083008961160221,57
789,0.5879109403545494,86
790,0.5984126984126984,40
791,0.5571912761567933,83
792,0.5362476075071634,177
793,0.7142857142857143,10
794,0.4270930964978584,104
795,0.541801948051948,41
796,0.5312227455084598,57
797,0.5300650738150738,67
798,0.45728044739022367,42
799,0.40175862090755704,58
800,0.4432910001875519,57
801,0.6666666666666666,6
802,0.5361780445602935,96
803,0.6646915584415584,38
804,0.45733981295836484,57
805,0.5763488058682567,89
806,0.5697916666666667,42
807,0.4005487228976227,113
808,0.43390518212850954,293
809,0.49713442287484094,69
810,0.6023940083325025,87
811,0.5937030711224259,54
812,0.48735119047619047,51
813,0.4300586510263929,56
814,0.44919259876690215,47
815,0.3536671929930487,225
816,0.383683546985385,56
817,0.4164172990116926,125
818,0.6171588089330025,56
819,0.4909090909090909,35
820,0.39818332901655223,81
821,0.38446505442011,157
822,0.5040415677512451,77
823,0.39798551672856447,54
824,0.5529416586218829,51
825,0.4595814511575381,33
826,0.3942307692307692,38
827,0.28550420168067225,89
828,0.3761203891138102,123
829,0.3923908334276076,159
830,0.42436710686006457,236
831,0.22422505657968675,1481
832,0.07766990291262135,16
833,0.49911716653979843,2214
834,0.4289241861709474,124
835,0.45239914356547206,97
836,0.3996136524196397,73
838,0.5183214541836938,1502
839,0.4793031979171746,1440
840,0.5183178742643285,893
841,0.5075640490114174,124
842,0.4507496478976904,63
843,0.4022801089832908,751
844,0.3859725380855792,996
845,0.3691583978088123,141
846,0.3445222353490267,378
847,0.36314951488956904,691
848,0.42768936280465103,141
849,0.4164227513784117,421
850,0.396245452870496,840
851,0.3004317671033404,142
852,0.5054930936693064,112
854,0.4713990358789534,109
855,0.4888737239079637,360
856,0.5490402020007282,92
857,0.5455913134484563,54
858,0.5131813846366724,1763
859,0.45859374744049664,88
860,0.534083356285322,68
862,0.5538058578547491,861
863,0.5326961581234871,584
864,0.6052826563371981,166
865,0.46823884565601376,185
866,0.46424961999318787,110
867,0.5665967454869056,53
868,0.6108974358974358,44
869,0.5882505611672278,58
871,0.41151014727617324,242
872,0.4321527540474961,215
873,0.4316178398234821,234
874,0.5078956131587711,36
875,0.41687579378472417,368
876,0.57629958117763,56
877,0.4523089774908865,341
878,0.2941995582933881,241
879,0.48708204370067343,507
880,0.45616221923045575,144
881,0.4165115144532438,137
882,0.40679799010886636,103
884,0.4530201338724806,140
885,0.48389861763549885,2217
886,0.46804708152905494,72
887,0.5235805860805861,32
888,0.43952800794906066,67
889,0.48481451744107307,243
890,0.41574287965653656,1246
891,0.4376763952469294,1368
892,0.4835158722798014,107
893,0.38016717658084803,163
894,0.5785328872206927,190
895,0.4738750300981934,1453
896,0.6110665954415955,87
897,0.4965700343391021,887
898,0.4466410544864491,133
899,0.4123524129761161,122
900,0.4744243831880793,415
901,0.5368531671657109,233
902,0.39202734256913824,61
903,0.43878256246677305,71
904,0.5065821614841223,65
905,0.38389159451659455,88
907,0.39426746086808007,289
908,0.5471212513026821,852
909,0.525165104767517,859
910,0.6072136464899622,271
911,0.5918371212121212,61
913,0.3446120987973626,302
914,0.38889755764342787,196
916,0.6229919276395767,432
918,0.49858894194845527,1192
919,0.5026680187998087,937
920,0.5305529791675552,103
921,0.5739795918367346,66
922,0.4515614636744463,92
923,0.585868900742622,85
924,0.5508224629139898,192
925,0.6549933862433862,65
928,0.4386589856776561,241
929,0.3728969098566037,1170
930,0.4065249565249565,71
932,0.6479795826063547,630
933,0.5266247567049706,87
934,0.8957990746375593,262
936,0.4478664192949906,66
937,0.3218675461509048,5539
938,0.26402003046899486,337
939,0.33479955252586263,3167
940,0.3436098392374487,205
941,0.39202826875177343,2367
942,0.36708639823257017,446
943,0.4683944878443039,62
944,0.5408035929587653,56
945,0.2665211436397877,58
946,0.3176162290764916,2659
947,0.2736001013373325,446
948,0.28433452221554645,93
949,0.4526817571354546,106
950,0.5215847114064409,1281
952,0.6196163136380527,71
953,0.5496370935864812,66
954,0.48702129987636944,1594
955,0.6956736942473535,592
956,0.3936742203520609,427
957,0.40382656559127145,40
958,0.4709614663563746,2020
959,0.5426507954632289,577
960,0.5934219725029838,2260
961,0.5078280415595936,288
963,0.40517830104137703,116
964,0.35610854292314037,84
965,0.5382785735330011,2403
966,0.6359518009371137,1632
967,0.49584165898296584,708
968,0.48849073910825996,374
969,0.5144025213639222,575
970,0.49973742237674124,172
971,0.47782027913606856,56
972,0.5500447768665604,732
973,0.4893860042142778,456
974,0.451705886738657,318
975,0.5728782195785418,213
976,0.5542715413022241,135
977,0.6191727053140096,66
978,0.5237373737373737,52
979,0.5901573836132163,623
980,0.5351073943204034,801
981,0.5404107463372371,356
982,0.47469996735847686,76
983,0.5355898529811574,61
984,0.5621990068012794,100
985,0.4424479020661917,828
986,0.4785679864635745,445
987,0.5023488909870528,485
988,0.39541816726690676,60
989,0.41513745300751886,66
990,0.4368255183116934,114
991,0.5004481965067215,76
993,0.41313498655913516,223
994,0.5081204906204906,111
995,0.5081333198676716,736
996,0.4593486970799983,2012
997,0.3791212382085761,510
998,0.5873279498279498,85
999,0.5471841588141959,375
1000,0.5082321187584345,86
1001,0.30074345142090336,97
1002,0.31868170192978373,56
1003,0.4061755469637921,1736
1004,0.4060153079813144,436
1005,0.4864994026284349,58
1006,0.496157622331031,1470
1007,0.5654796442514253,584
1008,0.7925657716270028,157
1009,0.4389274299960857,485
1010,0.44722476877476325,190
1011,0.4851130620887327,2243
1012,0.4003436049458944,230
1013,0.6242615376825903,104
1014,0.6511782256326848,141
1015,0.4755107138557843,103
1016,0.47605550803155594,100
1017,0.5559789391533809,1691
1018,0.47164601902842984,423
1019,0.49066180959563316,123
1020,0.531414455340536,152
1021,0.7123015873015873,71
1022,0.4462591855041661,1748
1023,0.44972705388909334,228
1024,0.34871094849423023,158
1025,0.5818832858878483,464
1026,0.5940905625002402,306
1028,0.5677523646562501,1169
1029,0.7463062339707075,124
1030,0.45436507936507936,39
1032,0.47772897304555745,2139
1033,0.4627642929917116,627
1034,0.5634643756294232,185
1035,0.4627984918307499,59
1036,0.414909737023785,412
1038,0.5321104658749837,88
1039,0.487645173633445,428
1040,0.48908189145699527,1169
1041,0.5935680332739157,54
1042,0.5214908321627689,105
1043,0.43829402746945717,225
1044,0.5592171520163406,77
1045,0.4582461130663397,615
1046,0.54686242681162,239
1047,0.6122817758467648,752
1048,0.437850863923057,165
1049,0.649616020356146,225
1050,0.5846687512214188,69
1051,0.5727641698473314,173
1052,0.4949502023031435,81
1053,0.49557641432641436,118
1054,0.4354601198333557,867
1055,0.48077627604977724,251
1056,0.3774934493907984,811
1057,0.3909469725077893,234
1058,0.37197823377911693,103
1059,0.4646087858220211,36
1060,0.4754592507881981,107
1061,0.36716200466200466,38
1062,0.4374336633360697,112
1063,0.4040095649389724,146
1064,0.4065885757271735,529
1065,0.42624652432859245,349
1066,0.43861277096788504,726
1067,0.31285693464090336,567


==> calculations/covering by contexts/contexts_dialogue_percantage_bc_1.csv <==
,0
2,0.00684655340074474
4,0.06647323440353554
10,0.009890344462276756
12,0.04393336864658028
18,0.03814621265426486
22,0.02444519990196621
24,0.016167669404760963
25,0.06659182366567315
40,0.043126961664044526
42,0.009906156363895104
43,0.005779250041506242
44,0.03621716065682639
47,0.035347506067817246
48,0.07388901626254081
63,0.022310593183489213
65,0.0039371635029686845
66,0.09399384917027047
71,0.0513965862104406
80,0.131444338153328
81,0.030074236878098144
82,0.028437705060599113
86,0.0024587507016531345
88,0.03227999715385771
93,0.002767082783210923
103,0.006111299975491553
107,0.15198399835556223
108,0.09206479717283199
109,0.02703044581656613
112,0.005312798943764972
113,0.005170491829199839
115,0.01433348881703258
118,0.01850783084427649
124,0.036936602180461235
127,0.016270446765280226
129,0.008657016136045602
132,0.0915430044194265
136,0.1149525247653909
143,0.003399558847944848
144,0.03381375161083748
156,0.015029212488239898
162,0.0025852459145999196
167,0.07085313115181797
169,0.05575276510629551
172,0.030675089139595373
181,0.044818835137207774
188,0.004300837240190691
190,0.03376631590598243
192,0.07766015479851684
201,0.003241439831761367
202,0.03110991643409995
216,0.07645054432471321
221,0.028572106224355073
223,0.062409575687620074
234,0.012570461786586764
237,0.017851636927115038
242,0.0016602496699265536
248,0.06579332263394658
249,0.01642856578146371
253,0.006372196352194296
264,0.04508763746471969
276,0.08380307857724509
277,0.013163408097274818
284,0.0773676346185774
286,0.0782214773059682
299,0.00672796413860713
307,0.08801695035853487
328,0.05897839303643853
329,0.029528726272265132
330,0.008222188841541028
331,0.015859337323203174
332,0.009083937479741
333,0.004198059879671429
337,0.010182864642216197
345,0.022903539494177266
346,0.040344066979215255
351,0.0205159423498067
358,0.006451255860286037
360,0.014863187521247243
362,0.005905745254453027
367,0.02238965269158095
377,0.05897048708562935
385,0.06973839208772444
401,0.03220093764576597
402,0.008625392332808905
403,0.05893095733158348
419,0.004245495584526473
424,0.0022769138330421307
427,0.0236862286242855
429,0.008862570857084128
447,0.010941835919896906
448,0.026097543621083588
449,0.005668566730177805
462,0.04799702736249575
463,0.0034865243068457627
485,0.0391423624562208
487,0.02625566263726707
506,0.01666574430573893
511,0.11740336951623487
518,0.016547155043601318
527,0.008601674480381382
535,0.01631788247013527
547,0.0075343711211428846
548,0.024453105852775384
550,0.023283025133017624
554,0.05955552744550823
567,0.005470917959948453
570,0.010016839675223542
573,0.00883094705384743
578,0.005478823910757627
588,0.020934957742692925
589,0.05297777637227541
590,0.021614869512281896
599,0.04889830575474159
600,0.002087171013621953
602,0.02076893277570027
604,0.015464039782744472
607,0.01598583253614996
609,0.01551938143840869
621,0.0016444377683082056
626,0.030430004664510978
628,0.01201704522994458
630,0.017551210796366425
633,0.0054867298615668015
636,0.008585862578763035
651,0.016325788420944443
653,0.0024903745048898305
654,0.004221777732098951
667,0.006680528433752085
668,0.033355206463905385
671,0.008680733988473124
679,0.004205965830480603
680,0.0034390886019907184
686,0.007376252104959403
687,0.0023875971443705676
699,0.007890138907555718
736,0.003960881355396207
739,0.0027117411275467043
740,0.0072023211871575735
744,0.005391858451856713
748,0.011384569165210655
754,0.005597413172895238
758,0.011479440574920743
759,7.905950809174066e-06
761,0.00017393091780182945
762,0.0004348272945045736
769,0.0017472151288274685
774,0.0034549005036090667
797,0.0006799117695889696
800,0.000988243851146758
808,0.005534165566421846
810,0.0027196470783558786
830,0.011036707329606996
907,0.0955671333812961
913,0.026026390063801023
914,0.011922173820234491
916,0.014191181702467448
918,0.07188881070781977
919,0.37618885735292956
920,0.007771549645418106
921,0.004324555092618213
922,0.009147185086214394
923,0.002782894684829271
924,0.011076237083652865
925,0.006079676172254856
950,0.05889142757753761
952,0.0008380307857724509
958,0.0388972779811364
959,0.00888628870951165
960,0.00836449595610616
961,0.0031149446188145817
963,0.009716413544474927
964,0.013139690244847296
989,0.0038581039948769437
995,0.04982330199941496
997,0.1588542696087345
998,0.004332461043427388
1000,0.007463217563860317
1001,0.004545921715275088
1002,0.00748693541628784
1003,0.13788768806280488
1004,0.021907389692221335
1005,0.003842292093258596
1006,0.08318641441412951
1007,0.020721497070845224
1008,0.003881821847304466
1009,0.04376734367958762
1010,0.010103805134124455
1011,0.14163510874635338
1012,0.11064378157439105
1013,0.020310387628768172
1014,0.006648904630515389
1015,0.010198676543834544
1016,0.0027117411275467043
1028,0.062188209064963196
1032,0.034240672954532876
1033,0.06792792935242357
1034,0.002790800635638445
1035,0.0011858926213761099
1036,0.022350122937535084
1038,0.004435238403946651
1045,0.02628728644050377
1046,0.010127522986551977
1048,0.007384158055768577
1054,0.03895261963680062
1055,0.010048463478460237
1056,0.12015464039782744
1057,0.021472562397716763
1058,0.0069730486136915255
1059,0.002419220947607264
1060,0.0021346067184769978
1061,0.0022531959806146085
1062,0.010293547953544632
1064,0.07970779605809293
1065,0.02597895435894598
1066,0.025433443753112968
1067,0.04553037071003344


==> calculations/covering by contexts/contexts_dialogue_percantage_eq_1.csv <==
,0
2,0.026893617021276597
4,0.3326468085106383
10,0.06580425531914894
12,0.07622127659574468
18,0.08917446808510639
22,0.021327659574468086
24,0.05057021276595745
25,0.11145531914893617
40,0.07724255319148936
42,0.038859574468085106
43,0.02653617021276596
44,0.07385531914893617
47,0.08183829787234043
48,0.1163404255319149
63,0.07062127659574469
65,0.007591489361702127
66,0.10388085106382978
71,0.0688
80,0.16708085106382978
81,0.06364255319148936
82,0.012051063829787234
86,0.008527659574468086
88,0.1198468085106383
93,0.017872340425531916
103,0.01327659574468085
107,0.1886468085106383
108,0.12604255319148935
109,0.021225531914893618
112,0.011948936170212766
113,0.006451063829787234
115,0.013991489361702128
118,0.014723404255319148
124,0.05072340425531915
127,0.024970212765957445
129,0.051234042553191486
132,0.0940595744680851
136,0.10333617021276596
143,0.02738723404255319
144,0.03637446808510638
156,0.07378723404255319
162,0.004902127659574468
167,0.0633872340425532
169,0.08881702127659574
172,0.029191489361702128
181,0.03780425531914894
188,0.007217021276595744
190,0.050842553191489365
192,0.07642553191489361
201,0.0030127659574468086
202,0.024119148936170214
216,0.08886808510638299
221,0.02542978723404255
223,0.07741276595744681
234,0.01668085106382979
237,0.02828936170212766
242,0.0015829787234042554
248,0.09388936170212767
249,0.024136170212765956
253,0.004817021276595745
264,0.029906382978723403
276,0.10493617021276595
277,0.016493617021276597
284,0.05959148936170213
286,0.06542978723404255
299,0.005685106382978723
307,0.09433191489361702
328,0.08682553191489362
329,0.023727659574468086
330,0.009446808510638298
331,0.013174468085106384
332,0.004340425531914893
333,0.005429787234042553
337,0.008374468085106383
345,0.027625531914893618
346,0.016476595744680852
351,0.021685106382978724
358,0.006382978723404255
360,0.011251063829787234
362,0.011914893617021277
367,0.005140425531914894
377,0.03458723404255319
385,0.06914042553191489
401,0.008374468085106383
402,0.016170212765957447
403,0.06648510638297872
419,0.0034893617021276597
424,0.0013957446808510639
427,0.02440851063829787
429,0.00614468085106383
447,0.006178723404255319
448,0.03996595744680851
449,0.011965957446808511
462,0.0483063829787234
463,0.004408510638297872
485,0.01411063829787234
487,0.013582978723404256
506,0.007676595744680851
511,0.09196595744680851
518,0.01814468085106383
527,0.002808510638297872
535,0.012851063829787235
547,0.013327659574468085
548,0.0222468085106383
550,0.01251063829787234
554,0.05669787234042553
567,0.004068085106382979
570,0.0088
573,0.007829787234042554
578,0.005310638297872341
588,0.01986382978723404
589,0.04862978723404255
590,0.013617021276595745
599,0.02083404255319149
600,0.0016
602,0.007608510638297873
604,0.004748936170212766
607,0.0048851063829787236
609,0.004561702127659575
621,0.0002893617021276596
626,0.019046808510638297
628,0.00563404255319149
630,0.005480851063829787
633,0.0041021276595744685
636,0.004868085106382979
651,0.01065531914893617
653,0.001123404255319149
654,0.004731914893617021
667,0.0057872340425531915
668,0.028374468085106384
671,0.007795744680851064
679,0.002127659574468085
680,0.004646808510638298
686,0.008851063829787235
687,0.0024851063829787233
699,0.006451063829787234
736,0.003268085106382979
739,0.002502127659574468
740,0.005872340425531915
744,0.0025361702127659575
748,0.014417021276595745
754,0.0049191489361702125
758,0.011693617021276595
759,0.0
761,0.00020425531914893618
762,0.0004425531914893617
769,0.0013617021276595745
774,0.0037106382978723406
797,0.0006638297872340426
800,0.0011914893617021277
808,0.004834042553191489
810,0.0008170212765957447
830,0.009140425531914893
907,0.11177872340425532
913,0.02786382978723404
914,0.011914893617021277
916,0.009208510638297873
918,0.0337531914893617
919,0.23690212765957447
920,0.002604255319148936
921,0.001974468085106383
922,0.002672340425531915
923,0.0012595744680851063
924,0.00825531914893617
925,0.0006297872340425532
950,0.048595744680851066
952,0.0005106382978723404
958,0.026638297872340424
959,0.004970212765957447
960,0.005412765957446808
961,0.0019063829787234043
963,0.005225531914893617
964,0.006638297872340425
989,0.0026382978723404255
995,0.0494468085106383
997,0.1734468085106383
998,0.004544680851063829
1000,0.006127659574468085
1001,0.004748936170212766
1002,0.0029617021276595744
1003,0.1513191489361702
1004,0.027080851063829788
1005,0.007812765957446809
1006,0.09186382978723404
1007,0.023336170212765957
1008,0.0018382978723404256
1009,0.01708936170212766
1010,0.007965957446808511
1011,0.06571914893617022
1012,0.03577872340425532
1013,0.0032851063829787233
1014,0.002672340425531915
1015,0.005651063829787234
1016,0.0009191489361702128
1028,0.1017531914893617
1032,0.026468085106382978
1033,0.05329361702127659
1034,0.0018893617021276596
1035,0.0011574468085106383
1036,0.014093617021276596
1038,0.0019063829787234043
1045,0.04403404255319149
1046,0.012868085106382978
1048,0.008987234042553192
1054,0.05720851063829787
1055,0.014417021276595745
1056,0.17385531914893618
1057,0.034502127659574465
1058,0.011557446808510638
1059,0.003523404255319149
1060,0.003302127659574468
1061,0.004051063829787234
1062,0.004578723404255319
1064,0.041651063829787234
1065,0.011012765957446808
1066,0.0136
1067,0.021480851063829787


==> calculations/covering by contexts/contexts_dialogue_percantage_sbl_1.csv <==
,0
2,0.004313443565780014
4,0.019590222861250898
10,0.001976994967649173
12,0.05895039539899353
18,0.02228612508986341
22,0.020668583752695903
24,0.01186196980589504
25,0.055176132278936016
40,0.03702372393961179
42,0.011143062544931704
43,0.0025161754133716753
44,0.02282530553558591
47,0.035046728971962614
48,0.038641265276779295
63,0.019769949676491733
65,0.002875629043853343
66,0.055535585909417685
71,0.05050323508267433
80,0.06164629762760604
81,0.04349388928828181
82,0.017074047447879225
86,0.0012580877066858376
88,0.011502516175413372
93,0.00017972681524083394
103,0.0035945363048166786
107,0.15869877785765638
108,0.09399712437095614
109,0.005212077641984184
112,0.11035226455787203
113,0.0037742631200575125
115,0.007548526240115025
118,0.020309130122214233
124,0.04601006470165349
127,0.008986340762041696
129,0.040977713874910136
132,0.04870596693026599
136,0.10801581595974119
143,0.0017972681524083393
144,0.040797987059669305
156,0.010783608914450037
162,0.003953989935298346
167,0.06524083393242272
169,0.10603882099209203
172,0.039360172537742634
181,0.02336448598130841
188,0.06110711718188354
190,0.04295470884255931
192,0.017074047447879225
201,0.0035945363048166786
202,0.043134435657800146
216,0.02192667145938174
221,0.015815959741193385
223,0.0709920920201294
234,0.01509705248023005
237,0.022106398274622574
242,0.007189072609633357
248,0.17864845434938892
249,0.03486700215672178
253,0.005571531272465852
264,0.020309130122214233
276,0.04241552839683681
277,0.01096333572969087
284,0.05661394680086269
286,0.02695902228612509
299,0.00826743350107836
307,0.14072609633357297
328,0.06847591660675773
329,0.022106398274622574
330,0.009884974838245866
331,0.005571531272465852
332,0.004313443565780014
333,0.00413371675053918
337,0.007728253055355859
345,0.027318475916606758
346,0.009525521207764199
351,0.015456506110711718
358,0.0037742631200575125
360,0.00826743350107836
362,0.011682242990654205
367,0.003953989935298346
377,0.007907979870596693
385,0.07674335010783609
401,0.007009345794392523
402,0.008626887131560028
403,0.0625449317038102
419,0.003953989935298346
424,0.0008986340762041696
427,0.012580877066858375
429,0.0014378145219266715
447,0.002875629043853343
448,0.03145219266714594
449,0.015815959741193385
462,0.0709920920201294
463,0.015815959741193385
485,0.009884974838245866
487,0.01096333572969087
506,0.0035945363048166786
511,0.2320273184759166
518,0.022645578720345075
527,0.0012580877066858376
535,0.013479511143062546
547,0.03396836808051761
548,0.3590941768511862
550,0.005391804457225018
554,0.04385334291876348
567,0.028936017253774263
570,0.03109273903666427
573,0.012940330697340043
578,0.020309130122214233
588,0.013838964773544214
589,0.021207764198418404
590,0.0037742631200575125
599,0.019949676491732567
600,0.0007189072609633358
602,0.010424155283968369
604,0.005571531272465852
607,0.004313443565780014
609,0.004313443565780014
621,0.0003594536304816679
626,0.007189072609633357
628,0.03306973400431344
630,0.003953989935298346
633,0.0014378145219266715
636,0.0016175413371675054
651,0.014018691588785047
653,0.0016175413371675054
654,0.0005391804457225018
667,0.002875629043853343
668,0.026599568655643422
671,0.030913012221423435
679,0.0014378145219266715
680,0.020488856937455068
686,0.00413371675053918
687,0.027498202731847592
699,0.0035945363048166786
736,0.0017972681524083393
739,0.023544212796549245
740,0.04672897196261682
744,0.0014378145219266715
748,0.014557872034507549
754,0.06865564342199856
758,0.015276779295470885
759,0.0008986340762041696
761,0.016714593817397556
762,0.03055355859094177
769,0.002156721782890007
774,0.005391804457225018
797,0.0003594536304816679
800,0.0005391804457225018
808,0.004672897196261682
810,0.0010783608914450035
830,0.007368799424874191
907,0.03522645578720345
913,0.026240115025161753
914,0.008626887131560028
916,0.0050323508267433505
918,0.023184759166067576
919,0.15115025161754134
920,0.002156721782890007
921,0.0012580877066858376
922,0.002695902228612509
923,0.0008986340762041696
924,0.003055355859094177
925,0.0012580877066858376
950,0.03181164629762761
952,0.00017972681524083394
958,0.025880661394680086
959,0.004852624011502516
960,0.0035945363048166786
961,0.003055355859094177
963,0.0014378145219266715
964,0.0037742631200575125
989,0.009345794392523364
995,0.021746944644140905
997,0.06488138030194104
998,0.0014378145219266715
1000,0.003235082674335011
1001,0.0012580877066858376
1002,0.0017972681524083393
1003,0.12095614665708124
1004,0.01599568655643422
1005,0.01743350107836089
1006,0.08393242271746945
1007,0.012221423436376708
1008,0.0012580877066858376
1009,0.012940330697340043
1010,0.002695902228612509
1011,0.04583033788641265
1012,0.029475197699496764
1013,0.0037742631200575125
1014,0.0007189072609633358
1015,0.0017972681524083393
1016,0.00017972681524083394
1028,0.021746944644140905
1032,0.009884974838245866
1033,0.020488856937455068
1034,0.0012580877066858376
1035,0.0007189072609633358
1036,0.010783608914450037
1038,0.0017972681524083393
1045,0.010603882099209202
1046,0.0037742631200575125
1048,0.0017972681524083393
1054,0.06667864845434938
1055,0.013838964773544214
1056,0.19104960460100648
1057,0.037203450754852624
1058,0.009525521207764199
1059,0.007728253055355859
1060,0.005571531272465852
1061,0.003055355859094177
1062,0.0008986340762041696
1064,0.02785765636232926
1065,0.00916606757728253
1066,0.007548526240115025
1067,0.017613227893601726


==> calculations/covering by contexts/contexts_dialogue_percantage_sp_1.csv <==
,0
2,0.00949367088607595
4,0.1029630153454494
10,0.017802842797539072
12,0.06993847676967682
18,0.0503146877872852
22,0.045877236404780426
24,0.024361784880842938
25,0.09718195318577187
40,0.057474718902482146
42,0.01630012021780638
43,0.008592037338236333
44,0.052064917615444455
47,0.06267237111943992
48,0.10333427621808924
63,0.03553496923838484
65,0.005816420338024185
66,0.11958135916837564
71,0.08450604624849728
80,0.2133335690545223
81,0.06979704405629023
82,0.022965136836150202
86,0.0038186832614383708
88,0.054858213704829926
93,0.004296018669118167
103,0.010041722650449048
107,0.2183897885580935
108,0.14933526624708296
109,0.03997242062088961
112,0.007796478325436673
113,0.006859486599250407
115,0.020702213421964502
118,0.036896259104730926
124,0.06168234212573368
127,0.01566367300756665
129,0.014567569478820451
132,0.12202107347429461
136,0.13082525988261084
143,0.005515875822077646
144,0.045576691888833884
156,0.024202673078283006
162,0.004384414114984796
167,0.0680644933173043
169,0.08650378332508309
172,0.030903047874973482
181,0.06070999222120076
188,0.005639629446290927
190,0.05941941871154798
192,0.11993494095184216
201,0.005551234000424298
202,0.05369139381939043
216,0.1571140654833463
221,0.026271126511562125
223,0.09253235273318719
234,0.016954246517219433
237,0.03208754684958631
242,0.0016618343822926243
248,0.07271409376988898
249,0.023248002262923412
253,0.013931122268580723
264,0.04974895693373877
276,0.12237465525776112
277,0.019323244466445087
284,0.11328760342267166
286,0.08489498621031044
299,0.008079343752209886
307,0.09886146665723781
328,0.10885015204016689
329,0.038063078990170425
330,0.009087051835089456
331,0.024344105791669613
332,0.011190863446715224
333,0.0070185984018103385
337,0.010006364472102397
345,0.033236687645852483
346,0.04525846828371402
351,0.027561700021214906
358,0.013630577752634184
360,0.010784244395728733
362,0.007584329255356764
367,0.016512269287886287
377,0.08289724913372463
385,0.1138002970086981
401,0.021833675129057352
402,0.012110176083728167
403,0.10511986422459516
419,0.0070185984018103385
424,0.0068418075100770805
427,0.062354147514320064
429,0.011597482497701718
447,0.012675906937274592
448,0.04113924050632911
449,0.007301463828583551
462,0.08107630294887208
463,0.005639629446290927
485,0.03650731914291776
487,0.03145109963934658
506,0.0167951347146595
511,0.10854960752422035
518,0.02170992150484407
527,0.007213068382716923
535,0.025811470193055654
547,0.00928152181599604
548,0.02646559649246871
550,0.03825754897107701
554,0.22059967470475922
567,0.005887136694717488
570,0.010554416236475496
573,0.01230464606463475
578,0.010519058058128845
588,0.048564457959125944
589,0.12152605897744148
590,0.046849586309313344
599,0.05425712467293685
600,0.002368997949225656
602,0.010589774414822149
604,0.011190863446715224
607,0.00818541828724984
609,0.009422954529382646
621,0.001184498974612828
626,0.06811753058482427
628,0.009741178134502511
630,0.013117884166607736
633,0.012233929707941446
636,0.016123329326073122
651,0.03447422388798529
653,0.002704900643518846
654,0.008627395516582986
667,0.011703557032741674
668,0.05966692595997454
671,0.010448341701435541
679,0.0033059896754119226
680,0.004932465879357895
686,0.013259316879994343
687,0.002616505197652217
699,0.017820521886712397
736,0.012286966975461425
739,0.0034297432996252034
740,0.008432925535676402
744,0.005462838554557669
748,0.018863588147938617
754,0.008220776465596493
758,0.013718973198500814
759,1.767908917332579e-05
761,0.00022982815925323528
762,0.00047733540767979634
769,0.007036277490983665
774,0.013789689555194117
797,0.002775617000212149
800,0.001361289866346086
808,0.010801923484902057
810,0.0019800579874124885
830,0.015027225797326921
907,0.15062583975673574
913,0.036365886429531154
914,0.0145322113004738
916,0.03526978290078495
918,0.0708754684958631
919,0.38487377130330247
920,0.0073721801852768545
921,0.003995474153171629
922,0.004189944134078212
923,0.0040308323315182805
924,0.012817339650661197
925,0.001944699809065837
950,0.12283431157626759
952,0.003199915140371968
958,0.13370695141786296
959,0.029418004384414116
960,0.03424439572873206
961,0.01230464606463475
963,0.01675977653631285
964,0.01730782830068595
989,0.0034474223887985293
995,0.08385191994908422
997,0.2201753765645994
998,0.008963298210876176
1000,0.013506824128420903
1001,0.008026306484689908
1002,0.007619687433703415
1003,0.17710911533837775
1004,0.029382646206067464
1005,0.005551234000424298
1006,0.14268792871791244
1007,0.04145746411144898
1008,0.010041722650449048
1009,0.03592390920019801
1010,0.012958772364047804
1011,0.14023053532282018
1012,0.07923767767484619
1013,0.011933385191994909
1014,0.010306908988048936
1015,0.01352450321759423
1016,0.0034297432996252034
1028,0.17265398486669967
1032,0.07688635881479386
1033,0.15069655611342903
1034,0.008326851000636447
1035,0.002545788840958914
1036,0.035994625556891306
1038,0.005109256771091153
1045,0.0736864436744219
1046,0.028092072696414682
1048,0.017873559154232374
1054,0.06247790113853334
1055,0.01621172477193975
1056,0.18243052117954883
1057,0.034509582066331944
1058,0.011933385191994909
1059,0.004013153242344954
1060,0.0031645569620253164
1061,0.0038186832614383708
1062,0.013383070504207624
1064,0.09108266742097447
1065,0.02787992362633477
1066,0.033943851212785515
1067,0.04838766706739269


==> calculations/general_statistic.txt <==
cколько диалогов по каждому продукту

Бизнес-карта                    126487
Эквайринг                        58750
Зарплатные проекты               56564
Предзаявка в Сбербанк Лизинг      5564

доля согласий по каждому продукту

Зарплатные проекты
----------
0.0    0.584983
1.0    0.415017
Name: target, dtype: float64 

Бизнес-карта
----------
0.0    0.754054
1.0    0.245946
Name: target, dtype: float64 

Эквайринг
----------
0.0    0.749719
1.0    0.250281
Name: target, dtype: float64 

Предзаявка в Сбербанк Лизинг
----------
0.0    0.813444
1.0    0.186556
Name: target, dtype: float64

==> calculations/models/automl/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.26,0.5698115811995308,0.6914457044270615,0.5060684075027584,0.5909975947772306,0.6519267214150347,0.8330306332485773,0.7801724595910533,0.9154437063504117
1,0.28500000000000003,0.6321556507691226,0.7378916890815329,0.5692599620493358,0.6410752560133365,0.7106759317751106,0.8691528433627962,0.83255746193824,0.9464125374459108
2,0.3075,0.6510334996436208,0.7459334257488288,0.5932709794751884,0.6598472618899789,0.7212571067593178,0.8578520401985713,0.850584330213144,0.9490476882826906
3,0.3125,0.6734913021690886,0.7631616493080325,0.615948670944088,0.6836874900143793,0.7428932406822489,0.8635428017919845,0.8720870921792491,0.9515724924231278
4,0.3425,0.689551339957844,0.8150091156006996,0.6588032220943614,0.7559443696724989,0.7233101705622236,0.8840860475440934,0.888522598273907,0.963709021212132
5,0.275,0.6906965416463712,0.7925790436373139,0.6173653439482523,0.697223243839647,0.7837965887555275,0.9181498970819711,0.8905269663657858,0.9638938304708096
6,0.3225,0.6994253720347724,0.8078048780487805,0.6554819110742889,0.7425883308514959,0.7496841440303221,0.885579367962223,0.8953649452099974,0.9589403112046954
7,0.31,0.7012814847547504,0.8379003820158684,0.6570521667126691,0.768797816049341,0.751895135818067,0.920652217782621,0.8949711869276463,0.9718969433594853
8,0.37,0.7019898556379243,0.8240209480534484,0.6938145920098719,0.7878575899267332,0.7103600758054327,0.8636638818258869,0.8972663137126923,0.9615042805919256
9,0.34,0.7069788588315526,0.8271746701052275,0.6795338674435543,0.7751005432865308,0.7367340492735313,0.8867498082899463,0.899135340535902,0.9653057872675082
10,0.3425,0.7094414386954203,0.8412382845782449,0.685466058017965,0.7923175690134817,0.7351547694251421,0.8965976510473423,0.9011917684063958,0.9696181703872404


==> calculations/models/automl/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.2675,0.5354132595295005,0.6661178694472393,0.42551489702059586,0.5191275008316305,0.7218453188602443,0.9292276284450494,0.7624328009823843,0.9486265044537223
1,0.265,0.5612894839464448,0.7015091342335186,0.45500526870389885,0.5598661189715503,0.7323609226594301,0.9390949302483838,0.7990241825513321,0.9563240675639413
2,0.28750000000000003,0.5993285651729675,0.8003134572914441,0.5260056366897259,0.6884422110552764,0.69640434192673,0.9555971418849949,0.8326541557873395,0.9680683391329831
3,0.31,0.6199145163843598,0.8252774398112304,0.5811813594538439,0.7283139194377563,0.664179104477612,0.9520244981286152,0.8446394322000953,0.9698236349023803
4,0.28250000000000003,0.6501660126773318,0.810648346930013,0.5856443719412724,0.6996047430830039,0.7306648575305291,0.9635930588635591,0.8648786417420242,0.9692460219194596
5,0.3175,0.668853483286473,0.8313035799698296,0.6198610306890562,0.7324774687155546,0.7262550881953868,0.9609561075195645,0.8731064652569093,0.9734980952213799
6,0.2975,0.6832090120261836,0.8330058939096268,0.6197183098591549,0.7277813095994914,0.7611940298507462,0.9738006124532154,0.8831407465060519,0.9787746721161789
7,0.2725,0.7054834905660379,0.8118875387520935,0.6238269030239834,0.6985956951002636,0.8117367706919946,0.9690370874447091,0.8989828465036779,0.972985879628101
8,0.31,0.7093415007656967,0.8374311383887308,0.6465661641541038,0.7406317441632333,0.7856173677069199,0.9633378700238177,0.9005745887899537,0.9773617556721858
9,0.3075,0.7122663018695851,0.8341040886735667,0.6452767832553016,0.7335700451904454,0.7947761194029851,0.9665702619938754,0.9035944402669062,0.97707804115529
10,0.29,0.714934868221751,0.8301155477548633,0.6458675424192666,0.7280015392508979,0.8005427408412483,0.9655495066349098,0.9051206291156846,0.975664073612862


==> calculations/models/automl/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.23,0.4749034749034749,0.6263683960019039,0.38557993730407525,0.5213946117274167,0.6180904522613065,0.7842669845053635,0.7552615374465326,0.9085222150506127
1,0.2325,0.47826086956521735,0.5194294146581406,0.3941368078175896,0.44221105527638194,0.6080402010050251,0.6293206197854588,0.7579088000175935,0.8222333976138341
2,0.24,0.496,0.6002971768202081,0.4119601328903654,0.5135593220338983,0.6231155778894473,0.7222884386174017,0.7677446312525429,0.892281819177764
3,0.2475,0.4979757085020243,0.6127574083375188,0.41694915254237286,0.5295138888888888,0.6180904522613065,0.7270560190703218,0.7715712039409302,0.9014358508322806
4,0.24,0.5328031809145128,0.6591244466305952,0.4407894736842105,0.5611390284757118,0.6733668341708543,0.798569725864124,0.8203435118700725,0.9271831941469107
5,0.2225,0.5335820895522388,0.6420215255030417,0.42433234421364985,0.5285053929121726,0.7185929648241206,0.8176400476758046,0.8261658401416271,0.9267043902129969
6,0.2225,0.5440900562851783,0.6121495327102804,0.4341317365269461,0.5034588777863183,0.7286432160804021,0.7806912991656734,0.8273094135887316,0.8952757461883776
7,0.2125,0.5407407407407407,0.697163769441903,0.4281524926686217,0.5657015590200446,0.7336683417085427,0.9082240762812872,0.8288378434843803,0.9524530534557698
8,0.20750000000000002,0.5421903052064632,0.6229361892012495,0.42178770949720673,0.4978601997146933,0.7587939698492462,0.831942789034565,0.8336045654970695,0.9119187201448753
9,0.1875,0.563237774030354,0.6379238174968606,0.42385786802030456,0.4916129032258065,0.8391959798994975,0.9082240762812872,0.8556018605060312,0.9349877642661133
10,0.245,0.5691699604743083,0.6910331384015596,0.46905537459283386,0.5845012366034625,0.7236180904522613,0.8450536352800954,0.8517477980713193,0.9354667331910451


==> calculations/models/automl/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.28500000000000003,0.6499960054326116,0.6891197539661704,0.517162471395881,0.5325488377485363,0.874650612771447,0.976094347641309,0.7110089888120567,0.8069835669086325
1,0.34750000000000003,0.6682754460053434,0.7184196563405576,0.557681242807825,0.5832725826761217,0.8335841754461406,0.9350828729281768,0.7537049262800452,0.8389940016063302
2,0.32,0.6881996069383919,0.7261605188322183,0.5710436755530346,0.5904841124604892,0.8658353042356483,0.9427858053548661,0.7970279098615645,0.8578109551830395
3,0.35000000000000003,0.7017608217168012,0.7366250678241998,0.6118663041739965,0.6227294411214267,0.822618791657708,0.901508712282193,0.8176345996486942,0.8650679860779997
4,0.365,0.7229433004781888,0.7707417112908739,0.6619013581129378,0.6748334064881689,0.7963878735755752,0.8984275393115172,0.8361535992847111,0.8967043890770896
5,0.395,0.7300334041907075,0.7723719128792408,0.6897475133894415,0.702212754858062,0.7753171360997635,0.8581066723331917,0.841232530799941,0.8916691717834007
6,0.3725,0.7349076178243257,0.7710155863142257,0.6798903107861061,0.6931948272206911,0.7996129864545259,0.8685189120271993,0.8452489791660871,0.8898293492850933
7,0.3525,0.7353965183752419,0.7650735379539488,0.6683072596238355,0.6799091472227958,0.8174586110513868,0.8746281342966425,0.8460313102852925,0.8858205976430981
8,0.3775,0.7392980721700444,0.7727067544130575,0.6842972181551976,0.6989298147591009,0.8039131369597936,0.8638971525711857,0.847660100406126,0.8917645559825926
9,0.365,0.7417024599765716,0.7676120983876662,0.6792419095297694,0.6891509234605468,0.8168135884755966,0.8662345941351466,0.8505243124067733,0.8868456360496614
10,0.3525,0.7449314539486387,0.7768545858225183,0.6760119151918697,0.6824854212748844,0.8294990324661363,0.901508712282193,0.8532105832500295,0.9030780939405829


==> calculations/models/automl_micro/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.26,0.5701270016565433,0.6916194752538284,0.5063756743501716,0.5912515397175514,0.6522425773847126,0.8330306332485773,0.7801900501672407,0.9156274309720791
1,0.2775,0.6336855363515499,0.7315645262853352,0.568915692926247,0.632481902183509,0.7150979153506001,0.8674577228881624,0.832301572138699,0.9468479823642025
2,0.27,0.645130249501684,0.7500717069631679,0.5711330169161495,0.6444392902702076,0.7411560328490209,0.8971223311942528,0.8439865651464346,0.9520127499394797
3,0.32,0.6595319634703196,0.7993351087597633,0.6015096304008329,0.7173424868471705,0.729943145925458,0.9024902126972596,0.8642625082860982,0.9679270615113847
4,0.325,0.6791541669715372,0.7863147890927699,0.632719836400818,0.7185276729349678,0.7329437776373974,0.8682245631028777,0.8781450784457261,0.9583469682795684
5,0.3325,0.6805064782096583,0.7966893507448961,0.6373414230557087,0.731862264724766,0.729943145925458,0.8741171247527949,0.8813261415896746,0.960930025904882
6,0.3,0.6918942162975704,0.7849091490950468,0.6333814460044613,0.7014522228224602,0.7623183828174352,0.890906889453929,0.8881653659382761,0.9584144225603518
7,0.28250000000000003,0.6924600367803084,0.80802312464749,0.6270817320010249,0.7172314527988985,0.7730574857864814,0.9251321790370102,0.8887302378515691,0.9685450761651386
8,0.305,0.6999927761323413,0.7906305265817302,0.6450539209159899,0.715017788948004,0.7651610865445357,0.8841264075553941,0.8946298964420089,0.9566788855581475
9,0.335,0.7025388404698749,0.8456418741069415,0.6753606294623342,0.7915596071943966,0.7319962097283639,0.9076562941437624,0.8959808360394094,0.9723718485183708
10,0.34500000000000003,0.7099732518150554,0.8418955079422313,0.6878424403968606,0.7945622582031809,0.733575489576753,0.895225410663115,0.9011553090748754,0.9694412160977832


==> calculations/models/automl_micro/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.2225,0.5352501437607821,0.6232737215076863,0.4049069079519749,0.4637356250259476,0.7893487109905021,0.9501531133038449,0.7625710566890403,0.9441664922639734
1,0.28,0.5573989831415574,0.7130259347238945,0.4602297834732656,0.577391304347826,0.7065807327001357,0.9319496427356244,0.7923406222898027,0.9562356956484651
2,0.29,0.5615927001244296,0.7468178269576728,0.47397899649941655,0.621349901157865,0.6889416553595658,0.9357774753317455,0.7986813083988251,0.9617034517811935
3,0.305,0.6193042626163644,0.8240292166654244,0.5971653543307086,0.7332537471813237,0.6431478968792401,0.9404559373936713,0.8418327739131695,0.963447415961265
4,0.305,0.6397435897435898,0.8278326211875644,0.606318347509113,0.7300545738045738,0.6770691994572592,0.9558523307247363,0.8534978751591241,0.9694071609813417
5,0.28750000000000003,0.6547802028896403,0.8162117333141024,0.5986509274873525,0.7083933153908744,0.7225237449118046,0.9627424293977543,0.8634861032878615,0.9695966917686832
6,0.3125,0.6775,0.82476721167241,0.6280417149478563,0.7247133101404458,0.7354138398914518,0.9568730860837019,0.8769942735353412,0.9704733452732323
7,0.295,0.6813523022793331,0.8171403712296984,0.6205071050431875,0.7120293151377306,0.755427408412483,0.9586594079618918,0.8810664484480986,0.9688703562012579
8,0.3075,0.7052919708029197,0.8331187700003678,0.6391951488423374,0.7339122545525242,0.7866350067842606,0.9633378700238177,0.8998286823920923,0.9755336686209423
9,0.3325,0.7059925093632958,0.8375215662740979,0.653757225433526,0.7490272373540856,0.7672998643147897,0.9497277985709425,0.9017729141058047,0.9741381695176029
10,0.2975,0.7143940543000152,0.8276390713972842,0.6460905349794238,0.7248721227621483,0.7988466757123474,0.9643586253827833,0.9054955862997709,0.9751046068608987


==> calculations/models/automl_micro/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.2475,0.48289738430583506,0.5560675883256528,0.40268456375838924,0.4874326750448833,0.6030150753768844,0.6471990464839095,0.756960403769394,0.8532043565548291
1,0.23750000000000002,0.4940711462450593,0.5425742574257426,0.40716612377850164,0.4640135478408129,0.628140703517588,0.6531585220500596,0.7622329371144562,0.849099380029751
2,0.24,0.4930417495029821,0.5236656596173213,0.40789473684210525,0.45335658238884047,0.6231155778894473,0.6197854588796186,0.7641682152557095,0.8307282901518842
3,0.2275,0.518095238095238,0.5912129894937919,0.4171779141104294,0.4932270916334661,0.6834170854271356,0.7377830750893921,0.7955037770911448,0.8795857603512064
4,0.2625,0.5136842105263159,0.5750663129973475,0.4420289855072464,0.5181644359464627,0.6130653266331658,0.6460071513706794,0.7982087681294876,0.8683124190719057
5,0.24,0.5290581162324649,0.6451612903225806,0.44,0.5527210884353742,0.6633165829145728,0.7747318235995232,0.8149225338948571,0.9129711978479892
6,0.25,0.5691699604743083,0.6341708542713567,0.46905537459283386,0.5482189400521286,0.7236180904522613,0.7520858164481525,0.8392894450370013,0.8992257961476576
7,0.20750000000000002,0.5591397849462366,0.6291834002677376,0.43454038997214484,0.5028530670470756,0.7839195979899497,0.8402860548271752,0.838437262900938,0.92080249651209
8,0.2025,0.5659722222222222,0.6097668279806423,0.4323607427055703,0.48326359832635984,0.8190954773869347,0.8259833134684148,0.8402625820568929,0.9054738410040959
9,0.23,0.5758754863813229,0.6622390891840607,0.46984126984126984,0.5500394011032309,0.7437185929648241,0.831942789034565,0.8436135821338641,0.9243600328398123
10,0.2425,0.5708661417322834,0.6795180722891566,0.4692556634304207,0.5703883495145631,0.7286432160804021,0.8402860548271752,0.8511595174999725,0.9304486963729695


==> calculations/models/automl_micro/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.2925,0.6499437208554429,0.6917452340015493,0.5190702452805959,0.5367856200334281,0.869060417114599,0.9724819379515512,0.7110012108454418,0.807326859566525
1,0.275,0.661670918367347,0.6955196586406583,0.5257823387811985,0.5421715371822285,0.8922812298430445,0.969825754356141,0.744250807859632,0.8314005931566434
2,0.34500000000000003,0.6715615128489714,0.7138639413647155,0.5569243840271878,0.5838370875688089,0.8456245968608901,0.9184020399490013,0.7565664434250395,0.8386764164475182
3,0.3125,0.6865521575198994,0.71281109751122,0.5624656781987919,0.5785865677573189,0.8808858310040851,0.9281236719082023,0.7922384574814064,0.8489308148913562
4,0.35000000000000003,0.6951499037315485,0.7366883258471064,0.6059782608695652,0.6247873363414453,0.8150935282734896,0.8974181895452613,0.8091566321753114,0.8633278928357133
5,0.34,0.7103422892896578,0.7436888486427987,0.620878237091845,0.636449552035686,0.8299290475166631,0.8943901402464939,0.8263539906874824,0.8697584141166138
6,0.3625,0.7284206372694091,0.7631376390735429,0.6729857819905213,0.6802361844567342,0.7938077832724145,0.8690501487462814,0.8390768237830983,0.8844087074593106
7,0.38,0.72780291603821,0.7690817146367975,0.6836040800906686,0.692644930620584,0.7781122339281875,0.8644815129621759,0.8395284622262891,0.889918834539448
8,0.365,0.7361179361179361,0.768054773963609,0.6779507603186097,0.6874580255204835,0.8052031821113739,0.8700594985125372,0.8462120269826375,0.8893393609553752
9,0.3725,0.7367060928337144,0.7778035755746457,0.6850277264325324,0.690835601748742,0.7968178886261019,0.8898215044623884,0.8467387179626038,0.9032246378419757
10,0.34750000000000003,0.7442396313364056,0.7743317457785477,0.6723330442324371,0.6779999201883555,0.8333691679208772,0.902571185720357,0.8530684175116948,0.9012712086415118


==> calculations/models/fm_precision/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.305,0.5566904254537439,0.5670698648320215,0.5205441802940772,0.5282112008916132,0.5982312065698042,0.6120999313879808,0.7681570468655916,0.782900960734543
1,0.275,0.6178302900107412,0.6234983137362138,0.5651775186689375,0.5685550900990758,0.6813013265950727,0.6901965532550349,0.8176316311351184,0.8271952570844935
2,0.2775,0.6361731338969578,0.6398096397543025,0.5863860396962834,0.5891765185487159,0.6951989892608971,0.6999636759898292,0.8366470273400105,0.8450707856877675
3,0.2725,0.6593820102757073,0.6605176921094297,0.6085214371577401,0.6072577096239126,0.7195198989260897,0.724018242725108,0.8559684704264152,0.8643101686115691
4,0.265,0.6753581661891118,0.6763718211686119,0.6179863660199266,0.6146005146137098,0.7444725205306381,0.7519473705452637,0.8725011722609779,0.8807184796546215
5,0.2725,0.6783379340403893,0.6796270070441963,0.628060263653484,0.6243157396769615,0.7373657612128869,0.7456915687936393,0.8751841369024957,0.8830976297475752
6,0.265,0.6846872961808826,0.6859850154252976,0.6326503281103523,0.6293338724350551,0.7460518003790272,0.7538442910764015,0.8797926555276727,0.8881483675615618
7,0.305,0.6861625161830782,0.6889865113308691,0.6625974408001176,0.6618456276026174,0.7114655716993051,0.7184485611655971,0.8802170859460648,0.8894939391328985
8,0.335,0.6872169698895686,0.6905558466685477,0.6914468425259792,0.6896662775250594,0.6830385344283006,0.6914477136053598,0.881757187730093,0.8912688877822685
9,0.3325,0.6917911037370625,0.6952758599867152,0.6921739130434783,0.6935030517185994,0.6914087176247631,0.6970577551761714,0.8833064074695891,0.8932152265094662
10,0.3375,0.6933481858688733,0.7000729158227335,0.6986850545221296,0.7026631429152267,0.6880922299431459,0.6975017153004803,0.885097681864325,0.8961741918037671


==> calculations/models/fm_precision/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.25,0.5248210023866349,0.5305003013863774,0.40482326951399117,0.4108009708737864,0.7459294436906377,0.7486389928547125,0.7392490628286343,0.7573149970695714
1,0.2575,0.54656832104013,0.5493282756440651,0.43278558701247277,0.43709442124855374,0.7415196743554953,0.7391119428376999,0.7771378513641127,0.7858949017318781
2,0.28750000000000003,0.574492099322799,0.5814977973568283,0.49178743961352656,0.5021961026909991,0.6906377204884667,0.6905410003402518,0.8101779592771718,0.8178127571269156
3,0.2925,0.5921208530805687,0.5993448548514628,0.5254994742376445,0.5376612848746876,0.6780868385345997,0.6770159918339571,0.8215284926609439,0.8299216946871409
4,0.295,0.6235220908525203,0.635242186576282,0.5758620689655173,0.5918337372402145,0.6797829036635007,0.6855222864920041,0.8413431463861827,0.850846194819963
5,0.2925,0.6388367729831144,0.6492896653269131,0.5925174013921114,0.6100351454423091,0.6930122116689281,0.6939435182034706,0.8504162855241053,0.8588448801335552
6,0.2775,0.6472042014210688,0.6622089180888698,0.5941576857629042,0.609794515644018,0.7106512890094979,0.7244811160258592,0.8587612072869834,0.8684142504387533
7,0.27,0.677170219338894,0.690227078973882,0.6216676120249575,0.6338790035587188,0.7435549525101763,0.7575706022456618,0.8778224204009388,0.8878338684450124
8,0.2775,0.6800187764043186,0.693956195194841,0.6311356375254139,0.6452650822669104,0.7371099050203528,0.7505954406260633,0.8789673703429313,0.8908095438019435
9,0.2725,0.6823127137084241,0.6999843823207871,0.6296615031554791,0.6469399538106235,0.744572591587517,0.7625042531473291,0.8813703026973332,0.8943682071044001
10,0.255,0.6861669713589276,0.7064915286502951,0.6227876106194691,0.6394651595561376,0.7639077340569878,0.7892140183735965,0.8839543066720065,0.898091431874205


==> calculations/models/fm_precision/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.255,0.44140625000000006,0.45930533955417313,0.3610223642172524,0.40642201834862385,0.5678391959798995,0.5280095351609059,0.6995453195957908,0.7381729488646638
1,0.2575,0.44664031620553357,0.46161825726141076,0.36807817589576547,0.4086317722681359,0.5678391959798995,0.5303933253873659,0.7008785722925349,0.7401365069685606
2,0.255,0.4356435643564356,0.4672511603919547,0.35947712418300654,0.4118181818181818,0.5527638190954773,0.5399284862932062,0.7062115830795115,0.742461890374688
3,0.2475,0.44106463878326996,0.4752774974772957,0.3547400611620795,0.4120734908136483,0.5829145728643216,0.5613825983313468,0.7103130532311448,0.7500051147215546
4,0.23,0.466786355475763,0.5106976744186047,0.36312849162011174,0.41876430205949655,0.6532663316582915,0.6543504171632897,0.7446752361369209,0.7829769197364895
5,0.23750000000000002,0.48451730418943534,0.5245901639344263,0.38,0.4404858299595142,0.6683417085427136,0.6483909415971395,0.7532190492946131,0.7946739579497293
6,0.2575,0.486815415821501,0.5274611398963731,0.40816326530612246,0.4665444546287809,0.6030150753768844,0.6066746126340882,0.7591183488558768,0.793235731246791
7,0.25,0.4990176817288801,0.5319255907491202,0.4096774193548387,0.46,0.6381909547738693,0.6305125148986889,0.7569631527440265,0.7982953458013746
8,0.2475,0.502970297029703,0.5394605394605395,0.4150326797385621,0.4643164230438521,0.6381909547738693,0.6436233611442194,0.764319408860495,0.8052216687323542
9,0.28750000000000003,0.5173210161662818,0.5400795906765208,0.47863247863247865,0.5163043478260869,0.5628140703517588,0.566150178784267,0.7770801491043842,0.8151973556559582
10,0.25,0.5226337448559671,0.5488372093023256,0.4425087108013937,0.4844890510948905,0.6381909547738693,0.6328963051251489,0.7796147037155141,0.8273689080366464


==> calculations/models/fm_precision/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.325,0.6459131285143835,0.652485747563293,0.5200787401574803,0.5301676905196746,0.8520748226187916,0.8481725456863578,0.698504019465959,0.7116932563238498
1,0.3225,0.6603301650825413,0.6662233766233767,0.5392891188887375,0.5471144329545067,0.8514298000430015,0.851625584360391,0.7357486996433947,0.7436167587267918
2,0.3075,0.6791691195021444,0.6828412744811458,0.5577348066298342,0.5625042999656003,0.8682003870135455,0.8686782830429239,0.7770735849216146,0.7804627431448773
3,0.295,0.6832913518052056,0.6907122032486465,0.5605455296872848,0.5680230168516235,0.8748656202967103,0.8810029749256268,0.7927351823119874,0.7977146460485952
4,0.36,0.69961477027154,0.7055329498152564,0.6213284379172229,0.6301696048124321,0.8004730165555795,0.8013705907352316,0.8146893644729982,0.8166945096058904
5,0.34750000000000003,0.7032150157963205,0.7086872230428362,0.6192112583865161,0.6265507672216781,0.8135884755966459,0.8156077348066298,0.8186401196812827,0.8217691460029313
6,0.355,0.7128976947990094,0.7175232315569884,0.6399863177697965,0.6478595890410959,0.8045581595355837,0.8039736506587335,0.8249272017825937,0.8275663674614098
7,0.3525,0.7133770056014431,0.7179050054458493,0.638728323699422,0.6475865014950876,0.8077832724145345,0.8053548661283468,0.8252831970553973,0.8289056601180801
8,0.34500000000000003,0.7174178978074716,0.7220199647680565,0.6378848728246319,0.6471306471306472,0.8196086863040206,0.8165108372290693,0.8286654668158057,0.8327757800232352
9,0.3775,0.7217834649605119,0.7267433179035389,0.6745142002989537,0.6836314261634985,0.776177166200817,0.7756587335316617,0.831237424141427,0.8366573611088262
10,0.355,0.7249590282464088,0.7308403583351346,0.6571128975882559,0.6669442861526322,0.8084282949903246,0.8082766680832979,0.834624083127809,0.8403214702406686


==> calculations/models/fm_tp/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.51,0.5572842998585573,0.5631177344190096,0.48584850264239576,0.4879304224352148,0.653348073278585,0.6656980263954474,0.7678051728900918,0.7797203946181037
1,0.52,0.6144236229415105,0.6207883486703862,0.558019597730789,0.5631511486508693,0.6835123183828175,0.6915687936392623,0.8167308187694188,0.8247059631199416
2,0.535,0.6310609350123029,0.6329654943718797,0.5824205183008282,0.582260032537961,0.6885660138976627,0.6933446341364976,0.8296781365050696,0.8375536752180599
3,0.505,0.6460418562329391,0.6452511472599682,0.5801382778126964,0.5786203804521873,0.7288376500315856,0.7292246841829115,0.849508286564467,0.8543487289441267
4,0.5675,0.6664165666266506,0.6617402761070057,0.6347913093196113,0.6279626005653403,0.7013581806696146,0.6993582758203172,0.8633381432838322,0.8696710735243902
5,0.55,0.6676004423147807,0.6661669352722911,0.6260196322411171,0.6217946475424173,0.7150979153506001,0.7173588408604754,0.8654387328683193,0.8724919016991878
6,0.5425,0.6812796208530806,0.6788849124128838,0.64138315672058,0.636492070780207,0.7264687302590019,0.7273277636517739,0.8743646117343074,0.882955858948836
7,0.5225,0.6821626348003498,0.6822315882874889,0.6332521645021645,0.6293870868719943,0.7392608970309539,0.7447632885337208,0.8759721447542961,0.885472608200351
8,0.5700000000000001,0.6882877343990162,0.6900433915796881,0.6703592814371258,0.6690164866401365,0.7072015161086544,0.7124349194817775,0.8803274964762225,0.8906402031736872
9,0.5625,0.6920256645279561,0.6942341292952825,0.6701183431952663,0.668836269778925,0.715413771320278,0.7216370020583606,0.8819484191513637,0.8926863422387277
10,0.5700000000000001,0.6963792574409328,0.7045667813575227,0.6770584725536993,0.6832227488151659,0.7168351231838281,0.7272874036404731,0.88772796220973,0.8985144605517503


==> calculations/models/fm_tp/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.52,0.5200945626477541,0.5244904358733146,0.4106897229318137,0.4153670408264627,0.7089552238805971,0.7113814222524668,0.738261290837749,0.7491231522051548
1,0.5025000000000001,0.5426375805651958,0.5429250297004939,0.4275390625,0.4292140385565991,0.7425373134328358,0.7386015651582171,0.7700562302819421,0.7764963753491965
2,0.52,0.5467737755895309,0.5481298219343078,0.44234800838574423,0.4439698359964141,0.7157394843962008,0.7161449472609731,0.7798506884613927,0.7846701548363813
3,0.535,0.5945063103192278,0.5925647765677807,0.5286506469500925,0.5304558289632917,0.6791044776119403,0.6711466485199047,0.8254434318153299,0.8267403552076499
4,0.5425,0.6172494172494173,0.6160868880843696,0.5695440206481216,0.5732278851786761,0.6736770691994572,0.6658727458319156,0.8368242754745822,0.8399832180006825
5,0.5525,0.6243589743589744,0.6320353336845091,0.5917375455650061,0.603497639866904,0.66078697421981,0.663405920381082,0.8440063848508588,0.8501728003413254
6,0.5325,0.6498263340700978,0.6579419861947892,0.6077968103957472,0.6195987074472082,0.6981004070556309,0.7013439945559714,0.8582158150192213,0.8654689145373318
7,0.53,0.6569136385087305,0.6693284356783518,0.612496333235553,0.6306997742663657,0.7082767978290366,0.7129976182374957,0.8620769741488997,0.8723988246194933
8,0.5375,0.6853503184713375,0.6982682239226742,0.6458583433373349,0.6630717454489827,0.7299864314789688,0.7374106839060905,0.8821684283237712,0.8926067012861563
9,0.47000000000000003,0.6919742938275295,0.7032178495347012,0.6184878439754208,0.6271581894540365,0.7852781546811397,0.8002722014290575,0.8845562729822413,0.8960403068035413
10,0.4975,0.6950617283950616,0.7132386977318316,0.637599093997735,0.6525268210050819,0.7639077340569878,0.7864069411364409,0.888625480455441,0.9011917185105582


==> calculations/models/fm_tp/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.535,0.4541984732824428,0.46161092793217146,0.36615384615384616,0.38161993769470404,0.5979899497487438,0.5840286054827175,0.7409998570533192,0.7518992116069202
1,0.5025000000000001,0.4572425828970332,0.46669531585732704,0.3502673796791444,0.3649193548387097,0.6582914572864321,0.6471990464839095,0.7437213419394566,0.7551945772072168
2,0.485,0.4574290484140234,0.4653830397378124,0.3425,0.3545568039950062,0.6884422110552764,0.6769964243146603,0.7481251993006608,0.7588723919869803
3,0.59,0.49561403508771934,0.48471849865951744,0.4396887159533074,0.4405458089668616,0.5678391959798995,0.5387365911799762,0.7711753515938555,0.7776991870562567
4,0.5775,0.4989339019189766,0.5020964360587002,0.43333333333333335,0.44808231992516373,0.5879396984924623,0.5709177592371871,0.7734734943865939,0.7860030199955915
5,0.5650000000000001,0.5163934426229508,0.5190525231719877,0.4359861591695502,0.45693563009972804,0.6331658291457286,0.600715137067938,0.7906161001946274,0.8015352744196607
6,0.5475,0.5220883534136546,0.5443668993020937,0.43478260869565216,0.46786632390745503,0.6532663316582915,0.6507747318235996,0.8140098743168799,0.8168951132300359
7,0.5575,0.5458422174840086,0.5478036175710594,0.4740740740740741,0.4835766423357664,0.6432160804020101,0.6317044100119189,0.8147630933661744,0.8308998808104887
8,0.5425,0.5420944558521561,0.5530417295123178,0.4583333333333333,0.4782608695652174,0.6633165829145728,0.6555423122765197,0.8187546045325093,0.8342162002700573
9,0.5025000000000001,0.5549132947976879,0.5711592836946278,0.45,0.47233047544816836,0.7236180904522613,0.7222884386174017,0.8221248474319081,0.8488994109160697
10,0.4875,0.5568181818181818,0.5865561694290976,0.44680851063829785,0.4778694673668417,0.7386934673366834,0.7592371871275327,0.8309545539513762,0.8608508652788942


==> calculations/models/fm_tp/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.395,0.6447485626366507,0.651904376012966,0.5171473109898675,0.5268862981399004,0.8559449580735325,0.8547067573310667,0.6969515244201364,0.709836605399335
1,0.4,0.65673132961452,0.6641658031088082,0.5358695652173913,0.5445184530687147,0.8479896796387874,0.8512005949851253,0.7276782685742845,0.7382490656851337
2,0.3925,0.6626835947224297,0.6700877338189041,0.5395945945945946,0.5488069414316703,0.8585250483766932,0.8601784955376116,0.7395077166788198,0.750242736202757
3,0.385,0.6754290498116367,0.6805983831985998,0.5530573073759254,0.5598861922391334,0.8673403569124919,0.867668933276668,0.773705386503298,0.7795258240587728
4,0.4025,0.6811064718162839,0.6891673316224202,0.5719503287070855,0.5800689780359412,0.8417544614061492,0.8488100297492562,0.7895983057845932,0.7973940124147972
5,0.385,0.6904024767801857,0.6967290118712103,0.5753189049734843,0.5824646580037127,0.8630402064072242,0.8667658308542286,0.8025666612081048,0.80604336113832
6,0.465,0.7016810902218242,0.7085657617453824,0.6529063309885228,0.6643112825996002,0.7583315416039561,0.7591372715682108,0.8164218823311773,0.8211688497164913
7,0.4625,0.7023797670018919,0.710891089108911,0.6541172106824926,0.6655543196143864,0.7583315416039561,0.762855928601785,0.8177745546371817,0.8232766897533015
8,0.435,0.7138467447666602,0.7197918904083435,0.6449765747006767,0.6534644884517051,0.7991829714039992,0.8011049723756906,0.8252508910612832,0.8300551945040819
9,0.4325,0.716260318679209,0.7241008483689809,0.6469568233050113,0.6580947830241953,0.8021930767576865,0.8048236294092648,0.827868289785219,0.8337227873201645
10,0.445,0.727093983484074,0.7331255980567756,0.6698061945299765,0.6811653672548215,0.7950978284239948,0.7936676583085422,0.835233604611166,0.8409025580188815


==> calculations/models/lgbm/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.28250000000000003,0.5690476190476191,0.7027539693691162,0.5111977856064419,0.6220964582232035,0.6416614024005054,0.8074423860838681,0.7754572275793055,0.9090725472333457
1,0.29,0.6314309811639022,0.7281524039915331,0.5688956433637284,0.6509764009923033,0.7094125078963992,0.8260887113048392,0.8290317775486659,0.9279821703993171
2,0.315,0.6475374732334047,0.7460429955114576,0.5907788486585048,0.6785336506677244,0.7163613392293114,0.8284699519715866,0.8478889085292702,0.9354945609682106
3,0.3025,0.6729984522301955,0.7607197207053978,0.6068256787617357,0.6836025484265397,0.755369551484523,0.8574484400855632,0.8711184530498405,0.9445374213670388
4,0.2975,0.6874912648497554,0.7783364047878907,0.6165705690649286,0.6990743716654882,0.7768477574226152,0.8778706058037696,0.8870027100395568,0.9527088085440497
5,0.3175,0.6878466969238528,0.7876138566777627,0.6324016426016691,0.7201725925678162,0.7539481996209728,0.868991403317593,0.8888623274657999,0.9538980640359167
6,0.34,0.701255980861244,0.8065751128549931,0.6658148779102783,0.7637065358534122,0.7406822488945041,0.8545425192719054,0.8946965116417721,0.9564822155415553
7,0.34,0.6985595939995521,0.8060979787598492,0.662232913541814,0.7627228525121555,0.7391029690461149,0.8547039593171086,0.8945587139376118,0.9567249428848161
8,0.34,0.701176118061278,0.808661913954244,0.6669516887558786,0.7680438571013651,0.7391029690461149,0.8538160390684909,0.8966093462857263,0.9569940186940735
9,0.355,0.709529976384551,0.8132073270330182,0.6853568800588669,0.7846448271980186,0.73547062539482,0.8439278362997942,0.8986672396906149,0.9582942066443692
10,0.39,0.7081889763779526,0.814929702292229,0.7061871859296482,0.8134223330250513,0.7102021478205938,0.8164426686039472,0.9004797185361256,0.9583627878173174


==> calculations/models/lgbm/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.245,0.5275128393250184,0.7252431829054378,0.4124282982791587,0.5801316393693556,0.7316824966078698,0.9671657026199387,0.7504531511433351,0.9689144987152029
1,0.2225,0.5528886744662888,0.7254641069505162,0.42897248736664795,0.5779909136799596,0.7774762550881954,0.9739707383463763,0.7866699609099572,0.9719772149180655
2,0.27,0.5920090039392233,0.818519057317428,0.5057692307692307,0.7149301143583228,0.7137042062415196,0.9572133378700238,0.8250420952497228,0.9765165446127785
3,0.28250000000000003,0.6087595532039975,0.8379947229551451,0.5370850622406639,0.7524028699065927,0.7025101763907734,0.9455597141884995,0.8364053462315983,0.977054530822676
4,0.335,0.6366826156299841,0.8619102877035733,0.600842865743528,0.8137514166981489,0.6770691994572592,0.916127934671657,0.8581733459491907,0.9799972057917797
5,0.28250000000000003,0.6520376175548589,0.8426962001145695,0.5822447347374033,0.7646406542379929,0.7408412483039348,0.9384994896223205,0.8663194492617163,0.9803635467825353
6,0.3125,0.6715057915057916,0.8622005428582667,0.6163878650411114,0.8019758507135016,0.737449118046133,0.9322048315753658,0.8777080969016231,0.9826977817773099
7,0.28500000000000003,0.7008014247551202,0.8530715882821085,0.6229551451187335,0.7692570569339074,0.8008819538670285,0.9573834637631847,0.8954200113949679,0.9862615859285978
8,0.32,0.6984762197937509,0.8721007809740591,0.6393350239504085,0.8095446265938069,0.769674355495251,0.9451343994555972,0.8953403337159404,0.98675477434734
9,0.2975,0.7027677496991577,0.8657637843886252,0.6313513513513513,0.7922463102888214,0.7924016282225237,0.9543211976862879,0.8986686447541681,0.9875104742984782
10,0.2775,0.7075780089153046,0.8592901878914406,0.6295610787942887,0.7758585235451367,0.8076662143826323,0.9628274923443348,0.9011767863292449,0.9879510909006727


==> calculations/models/lgbm/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.0675,0.45914396887159536,0.9841642228739003,0.3746031746031746,0.9688221709006929,0.592964824120603,1.0,0.732956357278735,0.9998797215479589
1,0.0575,0.44061302681992337,0.9841642228739003,0.3560371517027864,0.9688221709006929,0.5778894472361809,1.0,0.7305455065260658,0.999946542910204
2,0.0425,0.45804195804195813,0.9841642228739003,0.3512064343163539,0.9688221709006929,0.6582914572864321,1.0,0.7446862320354508,0.9999676617604938
3,0.065,0.4712871287128713,0.9864785420340977,0.3888888888888889,0.9733178654292344,0.5979899497487438,1.0,0.7568312019616683,0.9999919154401234
4,0.1125,0.5330188679245284,0.9952550415183867,0.5022222222222222,0.9905548996458088,0.5678391959798995,1.0,0.8036792276480871,0.9999993400359285
5,0.04,0.5079365079365079,0.9893867924528302,0.391304347826087,0.9789964994165694,0.7236180904522613,1.0,0.8094025928328734,0.9999993400359285
6,0.0425,0.5207956600361664,0.9923122412773507,0.4067796610169492,0.9847417840375586,0.7236180904522613,1.0,0.8205084503480201,0.999999835008982
7,0.045,0.5335753176043557,0.9911399881866508,0.41761363636363635,0.9824355971896955,0.7386934673366834,1.0,0.8158406914220995,0.999999835008982
8,0.045,0.5209471766848817,0.9940758293838863,0.4085714285714286,0.9882214369846879,0.7185929648241206,1.0,0.8144936938521932,0.9999998350089822
9,0.07,0.5725646123260437,0.9952550415183867,0.47368421052631576,0.9905548996458088,0.7236180904522613,1.0,0.8444465214475001,0.999999835008982
10,0.0775,0.5708582834331337,0.9988095238095239,0.4735099337748344,0.9976218787158145,0.7185929648241206,1.0,0.8463817995887535,1.0


==> calculations/models/lgbm/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.34,0.647073599598091,0.7813881945779658,0.5298957761930884,0.6534929426478471,0.8307890776177166,0.9715257118572036,0.7026524834853759,0.9456580035058286
1,0.33,0.6670054200542006,0.7860012961762801,0.5502305435238228,0.6623461734508119,0.8466996344872071,0.9664258393540162,0.7504980803268374,0.9484790982403137
2,0.305,0.6837968050038036,0.792118183981139,0.5633704735376045,0.6680652340472107,0.8697054396903892,0.9727475563110922,0.791470213841153,0.9521807991997007
3,0.34500000000000003,0.6999634101719723,0.8427873779113447,0.6091386721859576,0.7551329518680578,0.822618791657708,0.9534636634084148,0.813561268850354,0.9571719889964305
4,0.405,0.7211159405640352,0.8639333011362192,0.6804654711942006,0.8282887361700053,0.7669318426144915,0.9027836804079898,0.832820611495344,0.9606310231051126
5,0.3275,0.7248859510287683,0.8471932486250711,0.6392446633825944,0.7649400684931507,0.8370242958503548,0.9492668933276668,0.8371992355517494,0.961547067223535
6,0.35000000000000003,0.7314318529862175,0.854013357619915,0.6591340348456098,0.7866314706277124,0.8215437540313911,0.9340203994900127,0.8413995957135595,0.9630330897255058
7,0.34750000000000003,0.7340221967087639,0.8539565038585287,0.6612652990863644,0.78399147159419,0.8247688669103419,0.9376328091797705,0.8442061829864436,0.9629415289350994
8,0.355,0.7334553511222427,0.8576496889580094,0.6643979057591624,0.7903529201003224,0.8185336486777037,0.9374734381640459,0.8444544647174329,0.9642051705641553
9,0.3925,0.739799463913432,0.8666616340806724,0.6872002950940612,0.8233016206913037,0.8011180391313696,0.9148427539311518,0.8483774645261788,0.9649139063223197
10,0.3525,0.7416850378606346,0.8561021805643242,0.6691456243514355,0.7884426156185705,0.8318641152440336,0.93646408839779,0.8511374485468144,0.9651859754278083


==> calculations/models/lgbm_micro/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.28250000000000003,0.5690476190476191,0.7027539693691162,0.5111977856064419,0.6220964582232035,0.6416614024005054,0.8074423860838681,0.7754572275793055,0.9090725472333457
1,0.28750000000000003,0.6313788977264728,0.7283664969921333,0.5695238095238095,0.6514693240790856,0.7083070120025269,0.8258465512370343,0.8274194315804942,0.9269051599166307
2,0.3025,0.6420382165605095,0.7363002026942187,0.5816876122082585,0.6626630504972233,0.7163613392293114,0.8283488719376841,0.8403328921408653,0.9315885472587071
3,0.3125,0.6576271186440678,0.7515158077089649,0.5947879407256004,0.6796240086164692,0.7353126974099811,0.8404165153166243,0.8615057340032426,0.9383085353568668
4,0.315,0.6798627983421467,0.7665605385245156,0.6208561733228922,0.6978600768517291,0.7512634238787113,0.8502643580740202,0.8765913788340461,0.9459449218294528
5,0.3075,0.6800225733634312,0.7699550763701706,0.6144824069352371,0.6939396884008681,0.7612128869235628,0.864672882108407,0.8786710678996075,0.9479152588437446
6,0.3525,0.6901937227811983,0.7930402230795676,0.6578872029773833,0.7527283274718103,0.7258370183196462,0.8379141946159745,0.8875272173052433,0.9527525273119839
7,0.3075,0.6891055290685263,0.7857038923244816,0.6271208392695247,0.7151276363275171,0.7646873025900189,0.8717358840860475,0.8897244946887368,0.9538611631372426
8,0.33,0.6998520710059172,0.8033275484795895,0.6581803005008348,0.7541349389056136,0.7471572962728995,0.8593857206280018,0.8939409828633066,0.9572222963588916
9,0.325,0.7012738384507768,0.8060218943719027,0.656918195613188,0.7559018942606729,0.7520530638029059,0.8632602817128788,0.8955969118259233,0.9570523952470886
10,0.33,0.7096103896103896,0.8124549626426973,0.6693266134677306,0.7662481668276282,0.7550536955148452,0.8645921620858054,0.9009191956627642,0.9588801810627476


==> calculations/models/lgbm_micro/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.245,0.5275128393250184,0.7252431829054378,0.4124282982791587,0.5801316393693556,0.7316824966078698,0.9671657026199387,0.7504531511433351,0.9689144987152029
1,0.2575,0.5488624612202689,0.7621370735508352,0.4434001670843776,0.6332976746804797,0.7201492537313433,0.9567880231371215,0.7809471766469753,0.971937064405983
2,0.25,0.5566218809980806,0.7519999999999999,0.4468871995068831,0.6182854637140978,0.7377883310719131,0.9595100374276965,0.7894663295038719,0.971066123760206
3,0.3125,0.6060413354531001,0.8538516918646507,0.5703171753441053,0.8058281745432584,0.6465400271370421,0.9079618917999319,0.8354982731814066,0.9745144434489058
4,0.295,0.6220520673813169,0.8497687254635209,0.567001675041876,0.7824064132846611,0.6889416553595658,0.9298230690711127,0.844709089953344,0.9770120934776039
5,0.32,0.6405852417302799,0.8596905114158903,0.6029940119760479,0.8111371010337282,0.6831750339213026,0.9144266757400477,0.8570081827338489,0.9785581096354511
6,0.2925,0.6626929543023079,0.8520374470729908,0.6030598052851183,0.7840852219918496,0.7354138398914518,0.9328853351480095,0.868886303748038,0.980744057690422
7,0.29,0.6700015158405335,0.8536490983669994,0.6056453822965195,0.783046997018316,0.7496607869742198,0.9382443007825791,0.8760319945479271,0.9820844990268397
8,0.3325,0.7026108450486638,0.8758310442294677,0.6451063829787234,0.8231684501983088,0.771370420624152,0.935692412385165,0.8958333140642453,0.9863865145890627
9,0.3325,0.7009128887513537,0.8779113597587589,0.6443812233285917,0.8227113854391314,0.7683175033921302,0.9410513780197346,0.8985933218890366,0.9872288692190841
10,0.31,0.7075038284839205,0.8722418959411605,0.644891122278057,0.8038878129259021,0.7835820895522388,0.9533004423273223,0.9012002946166484,0.9879875149007383


==> calculations/models/lgbm_micro/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.0675,0.45914396887159536,0.9841642228739003,0.3746031746031746,0.9688221709006929,0.592964824120603,1.0,0.732956357278735,0.9998797215479589
1,0.0475,0.4372759856630824,0.9841642228739003,0.3398328690807799,0.9688221709006929,0.6130653266331658,1.0,0.732813410597847,0.9999127197515367
2,0.055,0.43575418994413406,0.9841642228739003,0.34615384615384615,0.9688221709006929,0.5879396984924623,1.0,0.738470800391454,0.9999404382425421
3,0.0925,0.4803493449781659,0.9893867924528302,0.4247104247104247,0.9789964994165694,0.5527638190954773,1.0,0.7731381194814335,0.9999940603233559
4,0.08,0.49256900212314225,0.9893867924528302,0.4264705882352941,0.9789964994165694,0.5829145728643216,1.0,0.7663756418855766,0.9999985150808391
5,0.04,0.503731343283582,0.9888037713612258,0.40059347181008903,0.9778554778554779,0.678391959798995,1.0,0.7959051273874844,0.999998515080839
6,0.055,0.546875,0.9899705014749263,0.4472843450479233,0.9801401869158879,0.7035175879396985,1.0,0.8234113675599003,0.9999993400359285
7,0.06,0.5325670498084291,0.9928994082840236,0.43034055727554177,0.9858989424206815,0.6984924623115578,1.0,0.8199091738781435,0.999999835008982
8,0.04,0.5356521739130435,0.991725768321513,0.4095744680851064,0.9835873388042204,0.7738693467336684,1.0,0.8247253774342171,0.9999998350089822
9,0.055,0.5645756457564576,0.996437054631829,0.446064139941691,0.9928994082840237,0.7688442211055276,1.0,0.8357817534059796,0.9999998350089822
10,0.0925,0.5766871165644172,0.9994044073853484,0.4862068965517241,0.9988095238095238,0.7085427135678392,1.0,0.8549586004420352,1.0


==> calculations/models/lgbm_micro/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.34,0.647073599598091,0.7813881945779658,0.5298957761930884,0.6534929426478471,0.8307890776177166,0.9715257118572036,0.7026524834853759,0.9456580035058286
1,0.265,0.6594432141727301,0.751365788515236,0.5215813837107469,0.6068043662984509,0.8963663728230488,0.986347216319592,0.7369114088311614,0.9489845269500949
2,0.3,0.6665020169589199,0.7695441278373897,0.5400213447171825,0.6362720927809994,0.8703504622661793,0.9734381640458989,0.7547543224355092,0.9489011738242891
3,0.2975,0.6780312526113479,0.7863174405363014,0.5545379989065062,0.6601724573366526,0.8722855299935498,0.9720569485762856,0.784848727585982,0.9528395150415636
4,0.325,0.6923008455718737,0.8295504096573566,0.590674362089915,0.7302517273425189,0.8361642657493012,0.9601041223969401,0.8054345685497372,0.9565635624382597
5,0.34500000000000003,0.7075925925925924,0.8480645927333176,0.6214018539599935,0.7668126771450657,0.8215437540313911,0.9485762855928602,0.8228251820996263,0.9579550812105695
6,0.41500000000000004,0.7245545771042392,0.864873214055863,0.6916911045943304,0.8390190300184805,0.7606966243818534,0.8923714407139821,0.8351285536512841,0.9613654693776638
7,0.3375,0.7218555534603055,0.8552287189338456,0.6428211586901763,0.7803339029840936,0.8230488067082348,0.9460263493412665,0.8352339112115096,0.9617084806069389
8,0.3675,0.7352225143636185,0.8603790346461356,0.6719473122107511,0.8033640552995391,0.8116534078692754,0.9261049723756906,0.842887672413476,0.9635241484890718
9,0.3525,0.7317868098159509,0.8585895469704715,0.6602663898979415,0.7924062008537407,0.8206837239303376,0.9368359541011475,0.8429461685316897,0.9640862900907327
10,0.3725,0.7421616358325218,0.862533692722372,0.6782345613098416,0.8068470969234328,0.8193936787787572,0.926476838079048,0.8490301036999819,0.965258708643723


==> calculations/models/lr/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.5425,0.5466075690419366,0.545303177466352,0.4809792391695668,0.4781167310441315,0.6329753632343651,0.6344593776486257,0.7583126984425167,0.7641484649470174
1,0.5700000000000001,0.6152275379229872,0.6164546162691494,0.5715447154471545,0.57029614632305,0.666140240050537,0.6707430278080477,0.8150491805031433,0.8197746410149396
2,0.5525,0.6367873789888848,0.6338084648755059,0.5832129252594247,0.5778959614425794,0.7012002526847757,0.7016991564757639,0.8350337154514422,0.8390906890510308
3,0.5475,0.658076590843651,0.6575622954715808,0.6046296296296296,0.6010293429583584,0.7218888186986734,0.7258344432336441,0.8557325443695534,0.8601142343607507
4,0.5375,0.6735936940164816,0.6726244425914512,0.6165551620097075,0.6105169633749054,0.7422615287428932,0.7487992896638012,0.8703418780316992,0.8758528402830291
5,0.545,0.676383577458691,0.6754087567211675,0.622691643417032,0.6175378749874586,0.7402084649399874,0.7452476086693304,0.8722631228446236,0.8779176669544644
6,0.5525,0.6836187256559124,0.6841115229173262,0.6393127147766323,0.6351500899156176,0.7345230574857865,0.7412519675505509,0.8764193200999575,0.88301998827711
7,0.55,0.6860328638497653,0.6862486289527988,0.6405479452054794,0.6361411732267181,0.7384712571067593,0.744924728578924,0.8769365538185199,0.8839579803562165
8,0.5425,0.6874132515158156,0.6884334581032501,0.6395269811064292,0.6364041248415498,0.7430511686670878,0.7497275699237196,0.8781973463968407,0.885747441802667
9,0.5825,0.6905740825338815,0.6921663798271228,0.6667156718612173,0.6644267894267895,0.7162034112444725,0.7223231222504742,0.8799664004590053,0.887867673169247
10,0.5700000000000001,0.6924177396280402,0.6974939307629079,0.6616779392718377,0.6625508425334108,0.7261528742893241,0.7363280461718529,0.8821190123510575,0.8909447593161267


==> calculations/models/lr/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.51,0.5192537670413777,0.5217286625737331,0.4009974141115626,0.4036885245901639,0.7364314789687924,0.73732562095951,0.7337036890591967,0.7457920040463355
1,0.5175,0.5457077741200304,0.5488757773879764,0.4353535353535353,0.43905301290882187,0.7310040705563093,0.7319666553249404,0.7768754256541548,0.7836669978338733
2,0.4975,0.5781879630833225,0.5814455938195625,0.46870389884088515,0.47259472115793955,0.7544097693351425,0.75544402858115,0.8119952655079933,0.8190682972242044
3,0.505,0.5947935123347418,0.5994939824945296,0.49715197083618134,0.5012005488223188,0.7401628222523745,0.7457468526709765,0.8242097091847572,0.8324352294560192
4,0.53,0.6262324469674335,0.6398577589468109,0.5595301655098772,0.576168415315438,0.7109905020352781,0.719377339231031,0.8445448209778401,0.8534572150466593
5,0.5,0.6382237701349587,0.6504327416752237,0.5576971848846056,0.5716864363073749,0.7459294436906377,0.754338210275604,0.8538227519834056,0.8624047610689862
6,0.48,0.6511362012290982,0.662353153804446,0.5626080513707088,0.5759004337167641,0.7727272727272727,0.779346716570262,0.8629618492096744,0.8720030456319313
7,0.5275,0.6852626685262668,0.6968128575320076,0.6308131241084165,0.6422064414317481,0.75,0.7615685607349438,0.8815502952486745,0.8917949419473145
8,0.4975,0.6852300242130751,0.6999129084781702,0.6185792349726776,0.630724083805364,0.76797829036635,0.7861517522966995,0.8838391160637292,0.8942249029262928
9,0.4825,0.6923191204872976,0.7038514596771186,0.6159132963256675,0.6265516096913375,0.7903663500678426,0.8029091527730521,0.8857417458163727,0.8974973162838265
10,0.515,0.6976600985221675,0.7123245411075119,0.6386696730552424,0.6515237020316027,0.7686567164179104,0.7856413746172167,0.8886481409029711,0.901113164892287


==> calculations/models/lr/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.56,0.45588235294117646,0.5025079799361606,0.35942028985507246,0.4069423929098966,0.6231155778894473,0.6567342073897497,0.7377890546826034,0.7862648607409812
1,0.5625,0.4612476370510397,0.502283105022831,0.3696969696969697,0.4071058475203553,0.6130653266331658,0.6555423122765197,0.7342401284320949,0.7946435996024377
2,0.5125,0.4490500863557858,0.5176670923797361,0.34210526315789475,0.40264900662251657,0.6532663316582915,0.7246722288438617,0.740106440297769,0.8058233909745953
3,0.4975,0.45531197301854975,0.521523178807947,0.3426395939086294,0.39949270767279643,0.678391959798995,0.7508939213349225,0.7431852918861265,0.8127323898486967
4,0.5325,0.50873786407767,0.565684899485741,0.41455696202531644,0.4653846153846154,0.6582914572864321,0.7210965435041716,0.7748754714491496,0.8490144096555383
5,0.54,0.50853889943074,0.5819750719079578,0.40853658536585363,0.4867682437850842,0.6733668341708543,0.7234803337306317,0.7760135469469887,0.8597441055308949
6,0.5475,0.5088757396449705,0.578383641674781,0.41883116883116883,0.4888888888888889,0.6482412060301508,0.7079856972586412,0.7772340916838019,0.8650761202560132
7,0.55,0.47713717693836977,0.5869356388088377,0.39473684210526316,0.4915526950925181,0.6030150753768844,0.7282479141835518,0.7547089935454075,0.8742186025392777
8,0.44,0.4868651488616463,0.5938023450586265,0.3736559139784946,0.45771465461588123,0.6984924623115578,0.8450536352800954,0.762867950254555,0.8809535358895062
9,0.53,0.508,0.635361763296598,0.4219269102990033,0.53125,0.6381909547738693,0.7902264600715138,0.7708674664350197,0.8956156276852288
10,0.465,0.508411214953271,0.6309683177153057,0.40476190476190477,0.5042796005706134,0.6834170854271356,0.8426698450536353,0.7755077356146156,0.901677562673488


==> calculations/models/lr/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.42,0.642024642024642,0.6480186480186481,0.5238418693112349,0.5327128387626608,0.8290690174156096,0.8270293242668934,0.6954746144274762,0.7066514475699048
1,0.4325,0.6595504642888137,0.6643809030922501,0.5529685681024447,0.5591651542649728,0.81702859600086,0.8183701657458563,0.7381027125351969,0.7450459899389108
2,0.405,0.681668686169292,0.6839919970741992,0.5704766043749094,0.5747496294153802,0.8466996344872071,0.8445070123246918,0.7798673433906422,0.7829956610059471
3,0.3575,0.6862974736489877,0.692625589267543,0.5616869779542654,0.5685839953629513,0.881960868630402,0.8858903527411814,0.7945731868252734,0.8004557105251616
4,0.43,0.7024574669187147,0.7105788423153692,0.6267498735031203,0.6367577122174992,0.7989679638787358,0.8037611559711008,0.816290318509992,0.8186524607611718
5,0.41500000000000004,0.7068482925919016,0.7141633682846098,0.6243612988297347,0.6327987202100168,0.8144485056976994,0.8195388865278368,0.8202057662681659,0.82377233680843
6,0.4375,0.7162030733320366,0.7203039175357514,0.6538803054519623,0.6614229213882593,0.7916577080197806,0.7906927326816829,0.8257880710003775,0.8286354273343189
7,0.445,0.715986227250369,0.7217207887766115,0.6599564744287268,0.6703572079460544,0.7824123844334552,0.7816085847853803,0.8257678353776905,0.8295835211467313
8,0.435,0.720966484801247,0.7252357344220862,0.6591840370568324,0.6683838021859881,0.7955278434745217,0.7926583085422865,0.8288888977820918,0.832780206493343
9,0.4375,0.7226692836113836,0.7282377400024459,0.6647409279653367,0.6748107520058021,0.7916577080197806,0.7908521036974075,0.8304691320905929,0.8353847599987204
10,0.45,0.7261833433193529,0.7308917197452229,0.6779787432407235,0.6873830026207413,0.781767361857665,0.7802804929876753,0.8337396702309979,0.8385123415534774


==> calculations/models/lr_micro/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.5425,0.5466075690419366,0.545303177466352,0.4809792391695668,0.4781167310441315,0.6329753632343651,0.6344593776486257,0.7583126984425167,0.7641484649470174
1,0.5475,0.6107996877882637,0.6151154401154401,0.5545677103466048,0.5560773570753025,0.6797220467466835,0.6881785526899947,0.813722950981405,0.818308827382243
2,0.5750000000000001,0.6297679185884764,0.6269195688997263,0.5870069605568445,0.5817729565397637,0.6792482627921668,0.6796625903055253,0.827671707505448,0.8319767186413313
3,0.535,0.6458202168590416,0.641096184078891,0.5796810247394198,0.5751145870059938,0.7289955780164246,0.7241796827703112,0.8459196674649166,0.8475306233196722
4,0.55,0.6643478260869565,0.6612808460634548,0.6138189608998393,0.6065954795028127,0.7239418825015793,0.7268030835048633,0.860858209280843,0.8632506454247805
5,0.5750000000000001,0.6665185843328891,0.6611010830324909,0.6274045163088933,0.6188615482099482,0.7108338597599495,0.7095289986681196,0.8619847555778405,0.865754789963558
6,0.53,0.6791612810570156,0.6750627889200307,0.6227284698446142,0.6147369816699261,0.7468414403032217,0.7485167695846955,0.8705080954454588,0.8755374343372585
7,0.54,0.679814385150812,0.6776968651980116,0.6284182305630027,0.6211499663752522,0.7403663929248263,0.7455704887597369,0.8712750695479339,0.8777189377913502
8,0.54,0.6857351331630792,0.6869416953927129,0.6373253763732538,0.6351050340975292,0.7421036007580544,0.7479920894377851,0.8752807622497526,0.883181626657447
9,0.53,0.6893654013329469,0.6891668199374655,0.6367773019271948,0.6330889061602406,0.7514213518635502,0.7561448117205473,0.8766114882974747,0.8847982270184864
10,0.5725,0.6924760395441852,0.6975131241138828,0.6631016042780749,0.6639311376153482,0.7245735944409349,0.73467328570852,0.8821186959288587,0.8909440045334204


==> calculations/models/lr_micro/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.51,0.5192537670413777,0.5217286625737331,0.4009974141115626,0.4036885245901639,0.7364314789687924,0.73732562095951,0.7337036890591967,0.7457920040463355
1,0.4675,0.5386046511627908,0.5398004856215077,0.40976645435244163,0.4113791412137156,0.7856173677069199,0.784790745151412,0.7684273757321098,0.7762049724877218
2,0.51,0.5469418575383841,0.5521189120809613,0.43477390956382556,0.4394381796214257,0.7371099050203528,0.7425144607009186,0.779335722083639,0.7857961745056454
3,0.52,0.5925094683686352,0.5946920168215711,0.5051423104520449,0.5086754126110876,0.7164179104477612,0.7157196325280708,0.8261733448701216,0.8294009218734246
4,0.5650000000000001,0.6120374781642052,0.6182899389263902,0.5753956404896984,0.5858970453853183,0.653663500678426,0.6544743109901326,0.836535836495776,0.8410211915829177
5,0.5275,0.6208840106793236,0.6302876164117142,0.551660516605166,0.5624457646352046,0.7099728629579376,0.7167403878870364,0.8437944826897305,0.8513415506012639
6,0.555,0.6462574130469626,0.6614826752618856,0.6125797629899726,0.6283680342927128,0.683853459972863,0.6982817284790745,0.8582968222653236,0.8671724253055421
7,0.545,0.6545512010113781,0.6727229261295722,0.6127218934911243,0.6327387198321092,0.7025101763907734,0.718101395032324,0.8625323026991831,0.8735037499137399
8,0.5275,0.6855990068280572,0.701490208317079,0.6318649885583524,0.6478599221789884,0.7493215739484396,0.7648009527050017,0.8832832414120757,0.8938321058724076
9,0.51,0.6916947594238431,0.7057419950738917,0.630799329234209,0.6444335113859995,0.7656037991858887,0.7799421571963253,0.8847551877780337,0.8971489948129656
10,0.515,0.6976600985221675,0.7123245411075119,0.6386696730552424,0.6515237020316027,0.7686567164179104,0.7856413746172167,0.8886481023647951,0.9011131624787428


==> calculations/models/lr_micro/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.56,0.45588235294117646,0.5025079799361606,0.35942028985507246,0.4069423929098966,0.6231155778894473,0.6567342073897497,0.7377890546826034,0.7862648607409812
1,0.5625,0.47037037037037044,0.5082720588235293,0.3724340175953079,0.41361256544502617,0.6381909547738693,0.6591179976162098,0.7395044148532597,0.7948480234736021
2,0.6075,0.4577319587628866,0.514052120592744,0.3881118881118881,0.44991055456171736,0.5577889447236181,0.599523241954708,0.735644854469283,0.8033071129607705
3,0.6375000000000001,0.5021834061135371,0.5217391304347826,0.444015444015444,0.4900523560209424,0.5778894472361809,0.5578069129916567,0.7726268101997954,0.8242190645141277
4,0.55,0.4951644100580271,0.566824644549763,0.4025157232704403,0.4704956726986625,0.6432160804020101,0.7127532777115614,0.7724343819755232,0.8389357683367717
5,0.5675,0.5210084033613446,0.579940417080437,0.44765342960288806,0.4970212765957447,0.6231155778894473,0.6960667461263409,0.7693280406408409,0.8540043980005729
6,0.6875,0.5498783454987834,0.5822784810126582,0.5330188679245284,0.5890243902439024,0.5678391959798995,0.5756853396901073,0.7954927811926151,0.8696001739665293
7,0.5775,0.5390946502057614,0.6091780131114474,0.4564459930313589,0.527972027972028,0.6582914572864321,0.7199046483909416,0.7732755682130564,0.8808284726979463
8,0.5475,0.5198412698412699,0.6171648987463838,0.42950819672131146,0.5182186234817814,0.6582914572864321,0.7628128724672228,0.771851599353441,0.8866305468330306
9,0.4975,0.5151515151515152,0.6263837638376384,0.4133738601823708,0.510910458991723,0.6834170854271356,0.8092967818831943,0.7755187315131457,0.8928121003092591
10,0.465,0.508411214953271,0.6309683177153057,0.40476190476190477,0.5042796005706134,0.6834170854271356,0.8426698450536353,0.7755077356146156,0.9016782226375596


==> calculations/models/lr_micro/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.42,0.642024642024642,0.6480186480186481,0.5238418693112349,0.5327128387626608,0.8290690174156096,0.8270293242668934,0.6954746144274762,0.7066514475699048
1,0.36,0.6553320561941252,0.6616316607548524,0.5211374888917101,0.529402385356209,0.8826058912061923,0.8819060773480663,0.7299136755436395,0.739665627583967
2,0.41500000000000004,0.6624551818337032,0.6688885115054769,0.5493416395299447,0.557028708810635,0.8342291980219307,0.8369634509137271,0.742227181043501,0.7520849488341064
3,0.40750000000000003,0.6775255588286259,0.6814250677681684,0.5674067624437672,0.5726010557524044,0.8406794237798323,0.8413195920101998,0.77703797087116,0.7818525170597606
4,0.40750000000000003,0.6851639126977114,0.6911400722812396,0.5816081608160816,0.5880138645596511,0.8335841754461406,0.8381321716957076,0.7918436853335499,0.7990719823000376
5,0.3775,0.6941338379494237,0.6963984543455518,0.578494623655914,0.5821465538780026,0.8675553644377553,0.8664470888227794,0.8033316290657384,0.8070272164871626
6,0.4575,0.7033990684768605,0.7097505110459817,0.6523897058823529,0.66160062445475,0.7630617071597506,0.7654589885252868,0.8172986624931152,0.8217680785843903
7,0.445,0.705744888023369,0.7116448783316821,0.6449546182594768,0.6527328339022119,0.7791872715545044,0.7822460688482787,0.8181077808002476,0.8232064270786048
8,0.445,0.7136962075063863,0.7201780996183579,0.6571376877148544,0.6674678033738436,0.7809073317566115,0.7819273268168295,0.8247698512588139,0.8288996556375113
9,0.4175,0.7147039380489187,0.7213454562585386,0.6372515998652745,0.6479898434193821,0.8135884755966459,0.8134296642583936,0.8264523932609632,0.8315362236583016
10,0.45,0.7261833433193529,0.7309099052026573,0.6779787432407235,0.6874151729302195,0.781767361857665,0.7802804929876753,0.8337378951763762,0.8385123073800024


==> calculations/models/rf/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.4925,0.5566714490674318,0.570005380356492,0.4905478627332932,0.5000304506699147,0.6433986102337335,0.6627517455704888,0.7641292545712516,0.7834061087001482
1,0.47500000000000003,0.6073262581307771,0.6128693092209021,0.5360812280913816,0.5415776270556536,0.7004106127605811,0.705775517617145,0.8045708552239206,0.8169394397491678
2,0.4675,0.6175523349436393,0.6243280839444263,0.5368642090527298,0.5433755829247877,0.7267845862286797,0.7336239254146991,0.817296843958358,0.8293102393044434
3,0.47750000000000004,0.6351524988165279,0.6421790741346933,0.5554109994086339,0.5602416882101846,0.7416298168035376,0.7521895306130686,0.840597546002625,0.8507558235563408
4,0.5175,0.6556489528422852,0.6607717919327547,0.597196989358941,0.6015702643609621,0.7267845862286797,0.7328974452112846,0.859318840264012,0.8684710712261323
5,0.515,0.6568160829722242,0.6625615763546798,0.5969012265978051,0.6009395840862052,0.7301010739102969,0.7382653267142915,0.8618597771361846,0.8706140678215647
6,0.5175,0.6670009311653893,0.6684354015333103,0.6103027919779788,0.611393760878297,0.7353126974099811,0.7372159664204706,0.8686224856009581,0.8770187381815897
7,0.5125,0.6640713476783692,0.6659194041183808,0.6017188301693176,0.6031241812942101,0.740840176879343,0.7433103281268919,0.8676238155068061,0.8759288625887733
8,0.5125,0.6657189565711849,0.668289492806278,0.6052733617681272,0.6076442800039642,0.7395767530006317,0.7423820478669734,0.8692503088780277,0.8774131750001406
9,0.4975,0.6644179803125214,0.6651774721215746,0.5888956680902989,0.5894877949932974,0.7621604548325963,0.763167453686887,0.8689648211125418,0.8767717306552218
10,0.505,0.6656385812421142,0.665688939762484,0.5984371061255357,0.5977196081580215,0.7498420720151611,0.7510998103079469,0.8693869199989421,0.87728189510001


==> calculations/models/rf/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.45,0.5232998885172798,0.5457795653874086,0.3897376286947858,0.40630458288280796,0.7961329715061058,0.8310649880911875,0.7341261830834672,0.7782531047637605
1,0.4375,0.53090194365582,0.5501697885858254,0.39146537842190016,0.4056946688206785,0.8246268656716418,0.8544572984008166,0.752392739006831,0.7913145583451875
2,0.505,0.5493680390439244,0.5798406650502251,0.4352567915923062,0.4603269836508175,0.744572591587517,0.7831745491663831,0.7819035207552743,0.8160444668363407
3,0.4975,0.5596738324684951,0.5856346710669698,0.44014768752429073,0.461867111918676,0.7683175033921302,0.8000170125893161,0.793308932501772,0.8261237791763204
4,0.5725,0.5860966167311901,0.6221412840928341,0.5816906114266622,0.6195175438596491,0.5905698778833107,0.6247873426335488,0.8244652750993745,0.8509591160987675
5,0.5650000000000001,0.6128761136325432,0.6446050462786864,0.607464178607131,0.6405711885762285,0.6183853459972863,0.6486900306226607,0.8367209160863588,0.861860481542972
6,0.5425,0.6369905956112852,0.6635897435897437,0.5920745920745921,0.6187288509636605,0.689280868385346,0.7154644436883294,0.851764427999434,0.8722202283934806
7,0.54,0.6758343634116193,0.6957126841148955,0.6206015891032917,0.6376585642406634,0.7418588873812755,0.765396393331065,0.8765694094132425,0.8933599152869207
8,0.5175,0.6740524781341107,0.6933089579524679,0.591002044989775,0.6079902526612799,0.7842605156037992,0.8064817965294317,0.8775334996949318,0.8944907741120098
9,0.535,0.674187725631769,0.6936603773584905,0.6056756756756757,0.6233722192078134,0.7601763907734057,0.7818135420210957,0.876837114853322,0.8935304007981455
10,0.52,0.6762295081967213,0.6950192979231758,0.5947476828012358,0.61194899346236,0.7835820895522388,0.8041850969717591,0.8796183957513048,0.8955438226903958


==> calculations/models/rf/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.4525,0.4822134387351779,0.6595646132468737,0.3973941368078176,0.5393939393939394,0.6130653266331658,0.8486293206197855,0.763563440836568,0.9251886177316507
1,0.47500000000000003,0.48148148148148145,0.6378482228626321,0.4076655052264808,0.5341914722445696,0.5879396984924623,0.7914183551847438,0.7653227846013436,0.9229749332446342
2,0.4575,0.48888888888888893,0.6455519329296693,0.40878378378378377,0.5298165137614679,0.6080402010050251,0.8259833134684148,0.7694270037276096,0.9226172327178509
3,0.46,0.4830339321357285,0.6459802538787024,0.40066225165562913,0.5333850931677019,0.6080402010050251,0.8188319427890346,0.7662162013568938,0.92289788243928
4,0.41000000000000003,0.5098743267504489,0.6579973992197659,0.39664804469273746,0.5170299727520435,0.7135678391959799,0.9046483909415971,0.7931011732623731,0.9263156713748505
5,0.4025,0.5097345132743363,0.6592750533049041,0.39344262295081966,0.5132802124833997,0.7236180904522613,0.9213349225268176,0.7964824120603016,0.9247149285192916
6,0.4025,0.5123674911660778,0.6532534246575342,0.39509536784741145,0.509686038744155,0.7286432160804021,0.9094159713945172,0.8012491340729907,0.9260848489408235
7,0.4,0.5156794425087108,0.6584221748400853,0.39466666666666667,0.5126162018592297,0.7437185929648241,0.9201430274135876,0.8027775639686396,0.9254357742764483
8,0.39,0.5211505922165821,0.6508333333333334,0.39285714285714285,0.5003203074951954,0.7738693467336684,0.930870083432658,0.8059883663393554,0.9266877261201899
9,0.385,0.5296052631578947,0.6358099878197321,0.39364303178484106,0.48214285714285715,0.8090452261306532,0.933253873659118,0.8273204094872613,0.9291926197537805
10,0.4475,0.5431654676258992,0.6618705035971223,0.42296918767507,0.5314079422382672,0.7587939698492462,0.8772348033373063,0.8355618354353826,0.9345048355567522


==> calculations/models/rf/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.405,0.6426610689488131,0.6628767261364782,0.5145442792501616,0.5341281959650434,0.8557299505482692,0.8734062898427539,0.6946779053658352,0.7438720034264819
1,0.4225,0.6486531015734409,0.6680773260472092,0.5257745726495726,0.5446688774997488,0.8464846269619437,0.8637909052273693,0.7160707022974564,0.7555299818690819
2,0.4325,0.6675542980777234,0.6821624987029159,0.5445289166440402,0.5597561390960798,0.8623951838314341,0.8730875478113047,0.7573031879141889,0.7842406419074776
3,0.425,0.676424377739188,0.6898727651413605,0.5495834453104004,0.5637871178671341,0.8793807783272415,0.8885996600084998,0.7803701195437966,0.8045889159323028
4,0.4525,0.6897726305032785,0.7007352157698455,0.5710659898477157,0.5850681470410306,0.870780477316706,0.8734062898427539,0.8043839782666186,0.8240076432956924
5,0.51,0.7035931226191702,0.7208337601147188,0.6750296325563019,0.6958176784654934,0.7346807138249839,0.7477156821079473,0.8115002690660068,0.8297654567069433
6,0.4925,0.7134865134865136,0.7280037725546649,0.6663556633700317,0.6831881492523408,0.767791872715545,0.7791117722056948,0.8190914515241297,0.8363321281273415
7,0.49,0.7152330990794814,0.7269049557216508,0.6626925898752751,0.6785171540409854,0.7768221887766071,0.7827241818954526,0.818596792211654,0.8353446534054609
8,0.4875,0.7168316831683168,0.7287347842124676,0.6643420811158011,0.6784030035254796,0.7783272414534509,0.7871334466638334,0.8195655524767145,0.8363886068304077
9,0.47750000000000004,0.7161327672713238,0.7291481330095453,0.6495711535095396,0.6660078183335529,0.7978929262524188,0.8055142371440714,0.8196467854309455,0.8363106872871182
10,0.48,0.7156976744186047,0.7287614156633803,0.6514376433233374,0.6698134212049695,0.7940227907976779,0.7990862728431789,0.8193084438831972,0.8363174576555668


==> calculations/models/rf_micro/bc.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.4925,0.5566714490674318,0.570005380356492,0.4905478627332932,0.5000304506699147,0.6433986102337335,0.6627517455704888,0.7641292545712516,0.7834061087001482
1,0.4825,0.6024197496328415,0.6094932191291934,0.5406049956068784,0.5462687521990852,0.6801958307012003,0.6892682729951164,0.8006543019862854,0.813610339368242
2,0.47250000000000003,0.6112096004363835,0.6177430901122694,0.5377969762419006,0.5443746922698178,0.7078332280480101,0.713968599911208,0.8102766927271989,0.8216570791198896
3,0.4675,0.6204699322978893,0.6257541861568708,0.5351499885504923,0.5393695036082625,0.7381554011370814,0.7450861686241272,0.8265029979504502,0.8355530230350956
4,0.4825,0.6361039314378996,0.6406777899059203,0.5586618876941457,0.5612932604735883,0.7384712571067593,0.7462162489405497,0.8429601664753811,0.851672232494556
5,0.505,0.641776407957411,0.6471577290451829,0.5766616314199395,0.5811301358861511,0.7234680985470625,0.7301126044315293,0.8476717929394417,0.8565527594136346
6,0.495,0.652330743618202,0.6576895818568391,0.5816427511133102,0.5861731358367811,0.7425773847125711,0.7490818097429067,0.8573153506600801,0.8659346482385429
7,0.515,0.6541894615606104,0.6559029054799559,0.6010582010582011,0.6024389419991217,0.7176247631080227,0.7197804415385236,0.8590773351841701,0.868109880235348
8,0.5,0.6632058926692389,0.6644480229021291,0.5966174428877951,0.5967923376080738,0.7465255843335439,0.7494046898333131,0.8666116849788519,0.8750551588229618
9,0.515,0.6626706145735538,0.6654983489826413,0.6105123087159016,0.6128703452025007,0.7245735944409349,0.7280138838438874,0.8654311054279463,0.8741029444509655
10,0.5025000000000001,0.6647189760712298,0.6651495217437685,0.5939830929885629,0.594426260764562,0.7545799115603284,0.754974371392824,0.8694932711653645,0.8773032577218112


==> calculations/models/rf_micro/eq.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.45,0.5232998885172798,0.5457795653874086,0.3897376286947858,0.40630458288280796,0.7961329715061058,0.8310649880911875,0.7341261830834672,0.7782531047637605
1,0.4375,0.5302417149732036,0.5490120746432492,0.39128329297820824,0.40524226219413384,0.8222523744911805,0.8508846546444369,0.7471545530388585,0.7871019175259946
2,0.44,0.5303479310723301,0.5499889770723104,0.39201687489858833,0.4067748247187347,0.819538670284939,0.8488431439265056,0.7488982706224717,0.7875829296149925
3,0.4925,0.5532913424725207,0.5802085920039731,0.43503592930666146,0.4567937438905181,0.7598371777476255,0.7949982987410684,0.7901194167046652,0.8223596665567249
4,0.47500000000000003,0.5638222010934157,0.5857949087415946,0.4339553604098061,0.45263499721655226,0.8046132971506106,0.8299591697856413,0.8029236293589376,0.8324143426457904
5,0.47000000000000003,0.5743553514659131,0.5939965592928753,0.43985572587917043,0.456006922306221,0.8273405698778833,0.8517352841102416,0.8152586397195407,0.8431136341142134
6,0.5650000000000001,0.6143612485075901,0.6484583011251396,0.6178387650085764,0.6548135299219427,0.6109226594301221,0.6422252466825451,0.8390052472039012,0.8628373864268231
7,0.5575,0.6276790164479149,0.6615082186624284,0.6151090849886031,0.6507035299925944,0.6407734056987788,0.6726777815583532,0.8448556699060317,0.8684520236099444
8,0.545,0.6752882517918355,0.6967651305263979,0.6244956772334294,0.6436450147790354,0.7350746268656716,0.7594419870704321,0.8767786524402219,0.89428693824907
9,0.5275,0.6799271181293652,0.6980613589309241,0.6154480483782298,0.6261057465055034,0.7594979647218453,0.7887036406941137,0.8788164741145237,0.8955747993215354
10,0.52,0.6790847755940158,0.6959085882786583,0.5981912144702842,0.6140236763366723,0.7852781546811397,0.8029942157196325,0.8805113638290546,0.8966130625290566


==> calculations/models/rf_micro/sbl.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.4525,0.4822134387351779,0.6595646132468737,0.3973941368078176,0.5393939393939394,0.6130653266331658,0.8486293206197855,0.763563440836568,0.9251886177316507
1,0.51,0.48717948717948717,0.6189231573444851,0.42379182156133827,0.5512104283054003,0.5728643216080402,0.7056019070321812,0.7678903269080634,0.9241267355405172
2,0.4875,0.4853556485355648,0.628287841191067,0.4157706093189964,0.5382653061224489,0.5829145728643216,0.7544696066746126,0.7677968617705596,0.9241097414656747
3,0.44,0.4826254826254826,0.6570266606416629,0.39184952978056425,0.5291120815138283,0.628140703517588,0.866507747318236,0.774545594493254,0.9236812597922169
4,0.4825,0.48247422680412366,0.6246925725528775,0.4090909090909091,0.5318257956448911,0.5879396984924623,0.7568533969010727,0.7766348152139253,0.9231871116936393
5,0.43,0.5,0.6613475177304965,0.3993993993993994,0.5264643613267467,0.6683417085427136,0.8891537544696066,0.7876307137437737,0.9232965007384999
6,0.44,0.5066162570888468,0.6540369869192603,0.40606060606060607,0.5261248185776488,0.6733668341708543,0.8641239570917759,0.8005728863134052,0.9246571816630303
7,0.39,0.5223367697594501,0.6563155686109946,0.3968668407310705,0.5064766839378239,0.7638190954773869,0.932061978545888,0.8073793475033814,0.9256557073032944
8,0.37,0.5213270142180095,0.6403823178016727,0.38018433179723504,0.48086124401913877,0.8291457286432161,0.9582836710369488,0.8103372442079104,0.9266420236082349
9,0.4225,0.5301204819277109,0.6503646503646503,0.4031413612565445,0.5080428954423593,0.7738693467336684,0.9034564958283671,0.8225097038804527,0.9311147651121873
10,0.4575,0.5428051001821494,0.6666666666666666,0.4257142857142857,0.5417287630402384,0.7487437185929648,0.866507747318236,0.8359137041883378,0.9353766480952777


==> calculations/models/rf_micro/sp.csv <==
,threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,auc_test,auc_train
0,0.405,0.6426610689488131,0.6628767261364782,0.5145442792501616,0.5341281959650434,0.8557299505482692,0.8734062898427539,0.6946779053658352,0.7438720034264819
1,0.41000000000000003,0.6457588560285993,0.6647903294389212,0.5190022201906752,0.5371200471157936,0.8544399053966889,0.8720781980450488,0.7083209106404584,0.7509748214902302
2,0.4275,0.6476962527917942,0.6664601532329678,0.526351169669266,0.5451535524848813,0.8417544614061492,0.8572035699107522,0.7154091233031042,0.7549513224177948
3,0.4175,0.659426798399608,0.6744323629613007,0.5315955766192733,0.5474416294088426,0.8682003870135455,0.8781342966425839,0.7460191011368675,0.776877482270761
4,0.405,0.6689872905367118,0.6818319317563071,0.5364840301220463,0.5495237785651594,0.8884110943883036,0.8980556736081597,0.7691996523991218,0.7956623007197932
5,0.42,0.681405708628939,0.6926696944164731,0.5528041761477713,0.56483560679693,0.8879810793377768,0.8952932426689333,0.789190301411375,0.8119457042261461
6,0.4475,0.6868532654792197,0.6983952470558386,0.5671662697856843,0.5800583008464159,0.8705654697914427,0.8773905652358691,0.80508238157594,0.8254500323007685
7,0.5275,0.693336208755661,0.711237400814926,0.6954358641574735,0.7178571428571429,0.6912491937217803,0.7047386315342117,0.8081854836549421,0.8272836342215333
8,0.505,0.7101656780527716,0.7260438187058433,0.6771991417983226,0.698277976745327,0.74650612771447,0.7561092222694432,0.8183762981539238,0.8355968848087422
9,0.5025000000000001,0.7125555106984256,0.7262327714364905,0.6714856381966902,0.6907443800028759,0.7589765641797462,0.7655652358691033,0.8169799433673663,0.8343860100403117
10,0.47750000000000004,0.7162719340301084,0.7296565278876345,0.6464174454828661,0.6647595754902389,0.8030531068587401,0.8085954101147471,0.8191226118011697,0.8367750967708382


==> calculations/results_precision.csv <==
threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,bin_number,product,model
0.28250000000000003,0.5727344140541312,0.6947942540515191,0.5227480119932212,0.6098676587180581,0.633291219204043,0.8072002260160633,0,bc,automl
0.295,0.6346330762154129,0.7408152296409313,0.5749455058340813,0.6493617021276595,0.7081490840176881,0.8622512814303588,1,bc,automl
0.295,0.6519631944932219,0.766836152329563,0.5870967741935483,0.6709033136631866,0.7329437776373974,0.8947814505388062,2,bc,automl
0.3175,0.6770960997765121,0.7695525186600801,0.6228942830614139,0.6954283293688293,0.7416298168035376,0.8613633611817412,3,bc,automl
0.32,0.6894177956792384,0.8062918729973784,0.6427693568209749,0.734436668767205,0.7433670246367656,0.8937320902449852,4,bc,automl
0.3575,0.6905259896196453,0.8253725640045853,0.6776645887182606,0.783659253346878,0.7038850284270373,0.8717762440973483,5,bc,automl
0.315,0.7011570491561647,0.8261149425287356,0.6573165676385242,0.7588350564227313,0.7512634238787113,0.9064858538160392,6,bc,automl
0.2975,0.702361060661097,0.8292169876328292,0.650343064711422,0.7528729954888208,0.7634238787113077,0.9227912983815636,7,bc,automl
0.3075,0.7058133567920241,0.8259550356424785,0.6586400328362293,0.7548190959810243,0.7602653190145294,0.9118940953303468,8,bc,automl
0.3275,0.7093110147959946,0.8412464842513084,0.6731914893617021,0.7811138014527845,0.7495262160454833,0.9114097751947372,9,bc,automl
0.34500000000000003,0.7099189974018035,0.8420653143323403,0.687740598164051,0.7946422176061887,0.7335754895767529,0.8955079307422206,10,bc,automl
0.245,0.5409397682414365,0.7095101567742329,0.43302752293577984,0.5530670470756063,0.7204884667571235,0.9893671316774412,0,eq,automl
0.275,0.5621159497729094,0.7158477058249268,0.4636403702071397,0.5796879940971856,0.7137042062415196,0.9356073494385846,1,eq,automl
0.2725,0.6022677072596083,0.8091722277438592,0.532136351808483,0.6943226120857701,0.6936906377204884,0.969547465124192,2,eq,automl
0.2775,0.6219830899308225,0.8249013275923932,0.5687377003092494,0.7133548467171403,0.6862279511533242,0.9777985709424974,3,eq,automl
0.3175,0.6528692380056443,0.8212327264751041,0.606997084548105,0.7200923195281447,0.7062415196743554,0.9554270159918341,4,eq,automl
0.31,0.6692438534096179,0.8298848899898004,0.6149474282466609,0.7257262996941896,0.7340569877883311,0.9689520244981286,5,eq,automl
0.31,0.6825080484439675,0.8310079778514443,0.6226573426573426,0.7267282574068175,0.7550881953867028,0.9702279686968356,6,eq,automl
0.2475,0.7055053888727061,0.8138042296496336,0.6181725370086779,0.6923673688607747,0.8215739484396201,0.9869003062266076,7,eq,automl
0.3075,0.7077389984825492,0.825351805388895,0.6403075233388248,0.7208002540489045,0.7910447761194029,0.9653793807417488,8,eq,automl
0.315,0.7122159524172641,0.8311192660550459,0.6469936270435024,0.7308635600877759,0.7920624151967436,0.9632528070772371,9,eq,automl
0.275,0.7159209157127993,0.8197085257994057,0.6372056099497222,0.7078102776575351,0.8168249660786974,0.9736304865600544,10,eq,automl
0.2925,0.6498351692530353,0.6917074461050126,0.5190084767531467,0.5367562970999619,0.8688454095893356,0.972428814279643,0,sp,automl
0.3375,0.6668368649476639,0.7140651661655968,0.551830985915493,0.5780818313379819,0.8423994839819394,0.9337016574585636,1,sp,automl
0.32,0.6883116883116884,0.7261605188322183,0.5711044945413299,0.5904841124604892,0.8660503117609116,0.942785805354866,2,sp,automl
0.35000000000000003,0.7017608217168012,0.7366250678241998,0.6118663041739965,0.6227294411214267,0.822618791657708,0.901508712282193,3,sp,automl
0.3675,0.7227926078028748,0.7711360935929075,0.6628407460545194,0.6765838011226945,0.794667813373468,0.8964088397790055,4,sp,automl
0.395,0.7292426083434591,0.7726370657293834,0.6891866028708133,0.7025088047306405,0.7742420984734466,0.8583191670208244,5,sp,automl
0.34,0.7345107398568019,0.7671693313953487,0.6605425824175825,0.6700253887654712,0.8271339496882391,0.8972588185295368,6,sp,automl
0.3675,0.7343934040047115,0.7690641553855209,0.6756366263319488,0.6905839076571815,0.8043431520103204,0.867668933276668,7,sp,automl
0.3425,0.7390428694734822,0.7705228564255883,0.6670706371191135,0.6754291201536429,0.8284239948398194,0.896780705482363,8,sp,automl
0.3625,0.7406110138159175,0.7684548802514602,0.6763817309401102,0.688032931490738,0.8183186411524404,0.8701657458563536,9,sp,automl
0.35000000000000003,0.7444679622859343,0.7745680592375903,0.6736897092112136,0.6796887534092733,0.8318641152440336,0.9002337441563961,10,sp,automl
0.2475,0.4828973843058351,0.5560675883256528,0.4026845637583893,0.4874326750448833,0.6030150753768844,0.6471990464839095,0,sbl,automl
0.2275,0.4863813229571984,0.5459797785267213,0.3968253968253968,0.4579967689822294,0.628140703517588,0.6758045292014303,1,sbl,automl
0.2375,0.4980079681274901,0.5413533834586466,0.4125412541254125,0.4671280276816609,0.628140703517588,0.6436233611442194,2,sbl,automl
0.26,0.5010799136069115,0.5709606986899562,0.4393939393939394,0.526686807653575,0.5829145728643216,0.6233611442193087,3,sbl,automl
0.2225,0.5298507462686567,0.6407407407407407,0.4213649851632048,0.5238455715367146,0.7135678391959799,0.8247914183551848,4,sbl,automl
0.23,0.5343511450381679,0.637708830548926,0.4307692307692308,0.5318471337579618,0.7035175879396985,0.7961859356376639,5,sbl,automl
0.2125,0.538878842676311,0.6018893387314439,0.4209039548022599,0.4833815028901734,0.7487437185929648,0.7973778307508941,6,sbl,automl
0.205,0.5392857142857143,0.6059265811587793,0.4182825484764543,0.4817158931082982,0.7587939698492462,0.8164481525625745,7,sbl,automl
0.21,0.5487364620938627,0.6196928635953026,0.428169014084507,0.4989090909090909,0.7638190954773869,0.8176400476758046,8,sbl,automl
0.1875,0.5661016949152542,0.6201093815734119,0.4271099744245525,0.4791937581274383,0.8391959798994975,0.8784266984505363,9,sbl,automl
0.25,0.5708582834331337,0.7048937221947603,0.4735099337748344,0.6021959459459459,0.7185929648241206,0.8498212157330155,10,sbl,automl
0.5025000000000001,0.5564865242284597,0.5702640439482545,0.4987484355444306,0.5083246453732664,0.6293430195830702,0.6493925818299229,0,bc,rf
0.48,0.6020478760204788,0.6088555665582119,0.5357054912583108,0.5418095987411488,0.6871446620341124,0.6948379545546273,1,bc,rf
0.48,0.6095081066226986,0.6158145420672443,0.5393968871595329,0.5454234122042341,0.7005685407454201,0.7070670379787707,2,bc,rf
0.4525,0.6186380391903253,0.6233856546791178,0.5238199540028474,0.5285100648530279,0.755369551484523,0.7597772127376196,3,bc,rf
0.49,0.6388888888888888,0.6418779145191262,0.5657574281539209,0.5673950100728343,0.7337334175615919,0.7388707268838035,4,bc,rf
0.4975,0.6423005309978623,0.6475392522706469,0.5700820173827886,0.5741844857187451,0.73547062539482,0.7423820478669734,5,bc,rf
0.4825,0.6513279169795863,0.6555282897370299,0.5736620565243535,0.5762499235052935,0.7533164876816172,0.7601000928280258,6,bc,rf
0.4975,0.6518394181004336,0.6569668043880895,0.5849861913130806,0.5878884462151395,0.7359444093493367,0.7444404084433144,7,bc,rf
0.515,0.6626048311948963,0.6642628351789146,0.6066412915080719,0.6077433183736352,0.7299431459254581,0.7323727650643742,8,bc,rf
0.515,0.6612938044182198,0.6632930958339468,0.6074025115664243,0.6095647174214496,0.7256790903348074,0.7274084836743754,9,bc,rf
0.495,0.6625386996904025,0.6640703120888374,0.5869803730342558,0.5873207968720908,0.7604232469993683,0.7638939338903015,10,bc,rf
0.46,0.5200956393031994,0.5489759191018939,0.3914310197086547,0.4132725474173154,0.7747625508819539,0.8173698536917319,0,eq,rf
0.445,0.5286432160804021,0.5511106137749678,0.394040286332612,0.4105877448937057,0.8029172320217096,0.8378700238176251,1,eq,rf
0.4575,0.5293784671119665,0.5533077251387111,0.3972812234494478,0.4157082389157296,0.7930800542740841,0.8270670296019054,2,eq,rf
0.4775,0.5548232474535649,0.5770662470114699,0.4289420048174912,0.4478789871752713,0.7852781546811397,0.8109901326981966,3,eq,rf
0.4775,0.5619263321015616,0.5862951036745013,0.4331924278625253,0.4536394541982955,0.7995251017639078,0.8285981626403539,4,eq,rf
0.4675,0.5735294117647061,0.5907013768094578,0.4371886120996441,0.4520146189595272,0.8334464043419267,0.8521605988431439,5,eq,rf
0.5625,0.6109538871316796,0.6453183363411256,0.5998692383131743,0.6368983514207605,0.6224559023066486,0.6539639333106498,6,eq,rf
0.555,0.6228855721393035,0.6591903947971819,0.609344581440623,0.6463903196795029,0.6370420624151968,0.6725076556651922,7,eq,rf
0.5525,0.6747064423992383,0.6934430770448341,0.6338700059630292,0.6483166851646319,0.7211668928086838,0.7453215379380742,8,eq,rf
0.545,0.6728618680107104,0.6908618039957442,0.6280505733607762,0.6435650833272153,0.7245590230664858,0.745661789724396,9,eq,rf
0.545,0.6753407682775712,0.6925997675319643,0.621436716077537,0.6359755229827807,0.7394843962008141,0.7602926165362368,10,eq,rf
0.4125,0.6429793822834324,0.6632763074920156,0.5177165354330708,0.537432009230262,0.8482046871640507,0.8660752231194221,0,sp,rf
0.405,0.6458786560309403,0.6652331189710611,0.5164948453608248,0.5350077579519007,0.8617501612556441,0.8792498937526562,1,sp,rf
0.41,0.6482982171799028,0.667488630621526,0.5202236961893614,0.5387099931486737,0.8600301010535368,0.8771780705482363,2,sp,rf
0.395,0.6600875447672105,0.6715586843256572,0.5240080869345464,0.5366791685207551,0.8916362072672543,0.8969932001699957,3,sp,rf
0.435,0.6670020964360587,0.6820157111816815,0.5467418201814682,0.5620523415977962,0.855084927972479,0.8670845728856779,4,sp,rf
0.435,0.6812929157595043,0.6920248986924009,0.5579481552599095,0.570223752151463,0.874650612771447,0.8799936251593709,5,sp,rf
0.4475,0.6864256075874333,0.6981985791610285,0.5662196144174351,0.57990306265805,0.8714254998924963,0.8771249468763281,6,sp,rf
0.525,0.6934306569343066,0.7120145113102859,0.6923901393354771,0.7150664380625804,0.6944743066007311,0.7089885252868678,7,sp,rf
0.5025000000000001,0.7113792045803087,0.7251038666428773,0.6781676413255361,0.6969474251555686,0.7480111803913136,0.7556311092222694,8,sp,rf
0.5,0.7139983909895414,0.7253789780142555,0.6706971471755149,0.6874881065651761,0.763276714685014,0.7676901827454313,9,sp,rf
0.485,0.7169221755687921,0.7268420152880554,0.6567084078711986,0.6726483749943498,0.7892926252418835,0.7905333616659583,10,sp,rf
0.4675,0.4804928131416838,0.6484935437589671,0.40625,0.5415335463258786,0.5879396984924623,0.8081048867699643,0,sbl,rf
0.465,0.4828973843058351,0.6431634111481658,0.4026845637583893,0.5357142857142857,0.6030150753768844,0.8045292014302742,1,sbl,rf
0.5175,0.4849785407725322,0.6044015029522276,0.4232209737827715,0.5498046875,0.5678391959798995,0.6710369487485102,2,sbl,rf
0.465,0.48472505091649704,0.6447305674773486,0.4075342465753425,0.5373608903020668,0.5979899497487438,0.8057210965435042,3,sbl,rf
0.4425,0.4862745098039216,0.6468978102189781,0.3987138263665595,0.5240206947524021,0.6231155778894473,0.8450536352800954,4,sbl,rf
0.44,0.4913627639155471,0.6496186630776133,0.3975155279503105,0.5208633093525179,0.6432160804020101,0.8629320619785459,5,sbl,rf
0.4025,0.5034965034965035,0.6627318718381113,0.386058981233244,0.512720156555773,0.7236180904522613,0.9368295589988082,6,sbl,rf
0.385,0.5166666666666666,0.6502057613168724,0.3865336658354115,0.4965430546825896,0.7788944723618091,0.9415971394517284,7,sbl,rf
0.38,0.5115511551155116,0.6396432914471017,0.3808353808353808,0.4846437346437346,0.7788944723618091,0.9404052443384984,8,sbl,rf
0.43,0.5225225225225225,0.6550065588106689,0.4073033707865169,0.5172651933701657,0.7286432160804021,0.8927294398092968,9,sbl,rf
0.455,0.5364963503649635,0.6648401826484018,0.42120343839541546,0.538860103626943,0.7386934673366834,0.867699642431466,10,sbl,rf
0.5425,0.5466075690419366,0.545303177466352,0.4809792391695668,0.4781167310441315,0.6329753632343651,0.6344593776486257,0,bc,lr
0.5700000000000001,0.6152275379229872,0.6164546162691494,0.5715447154471545,0.57029614632305,0.666140240050537,0.6707430278080477,1,bc,lr
0.5525,0.6367873789888848,0.6338084648755059,0.5832129252594247,0.5778959614425794,0.7012002526847757,0.7016991564757639,2,bc,lr
0.5475,0.658076590843651,0.6575622954715808,0.6046296296296296,0.6010293429583584,0.7218888186986734,0.7258344432336441,3,bc,lr
0.5375,0.6735936940164816,0.6726244425914512,0.6165551620097075,0.6105169633749054,0.7422615287428932,0.7487992896638012,4,bc,lr
0.545,0.676383577458691,0.6754087567211675,0.622691643417032,0.6175378749874586,0.7402084649399874,0.7452476086693304,5,bc,lr
0.5525,0.6836187256559124,0.6841115229173262,0.6393127147766323,0.6351500899156176,0.7345230574857865,0.7412519675505509,6,bc,lr
0.55,0.6860328638497653,0.6862486289527988,0.6405479452054794,0.6361411732267181,0.7384712571067593,0.7449247285789241,7,bc,lr
0.5425,0.6874132515158156,0.6884334581032501,0.6395269811064292,0.6364041248415498,0.7430511686670878,0.7497275699237196,8,bc,lr
0.5825,0.6905740825338815,0.6921663798271228,0.6667156718612173,0.6644267894267895,0.7162034112444725,0.7223231222504742,9,bc,lr
0.5700000000000001,0.6924177396280402,0.6974939307629079,0.6616779392718377,0.6625508425334108,0.7261528742893241,0.7363280461718529,10,bc,lr
0.51,0.5192537670413777,0.5217286625737331,0.4009974141115626,0.4036885245901639,0.7364314789687924,0.73732562095951,0,eq,lr
0.5175,0.5457077741200304,0.5488757773879764,0.4353535353535353,0.43905301290882187,0.7310040705563093,0.7319666553249404,1,eq,lr
0.4975,0.5781879630833225,0.5814455938195625,0.4687038988408852,0.4725947211579396,0.7544097693351425,0.75544402858115,2,eq,lr
0.505,0.5947935123347418,0.5994939824945296,0.4971519708361813,0.5012005488223188,0.7401628222523745,0.7457468526709765,3,eq,lr
0.53,0.6262324469674335,0.6398577589468109,0.5595301655098772,0.5761684153154379,0.7109905020352781,0.719377339231031,4,eq,lr
0.5,0.6382237701349587,0.6504327416752237,0.5576971848846056,0.5716864363073749,0.7459294436906377,0.754338210275604,5,eq,lr
0.48,0.6511362012290982,0.662353153804446,0.5626080513707088,0.5759004337167641,0.7727272727272727,0.779346716570262,6,eq,lr
0.5275,0.6852626685262668,0.6968128575320076,0.6308131241084165,0.6422064414317481,0.75,0.7615685607349438,7,eq,lr
0.4975,0.6852300242130751,0.6999129084781702,0.6185792349726776,0.630724083805364,0.76797829036635,0.7861517522966995,8,eq,lr
0.4825,0.6923191204872976,0.7038514596771186,0.6159132963256675,0.6265516096913375,0.7903663500678426,0.8029091527730521,9,eq,lr
0.515,0.6976600985221675,0.7123245411075119,0.6386696730552424,0.6515237020316027,0.7686567164179104,0.7856413746172167,10,eq,lr
0.42,0.642024642024642,0.6480186480186481,0.5238418693112349,0.5327128387626608,0.8290690174156096,0.8270293242668934,0,sp,lr
0.4325,0.6595504642888137,0.6643809030922501,0.5529685681024447,0.5591651542649728,0.8170285960008601,0.8183701657458563,1,sp,lr
0.405,0.681668686169292,0.6839919970741992,0.5704766043749094,0.5747496294153802,0.8466996344872071,0.8445070123246918,2,sp,lr
0.3575,0.6862974736489877,0.6926255892675429,0.5616869779542654,0.5685839953629513,0.8819608686304019,0.8858903527411814,3,sp,lr
0.43,0.7024574669187147,0.7105788423153692,0.6267498735031203,0.6367577122174992,0.7989679638787358,0.8037611559711008,4,sp,lr
0.415,0.7068482925919016,0.7141633682846098,0.6243612988297347,0.6327987202100168,0.8144485056976994,0.8195388865278368,5,sp,lr
0.4375,0.7162030733320366,0.7203039175357514,0.6538803054519623,0.6614229213882593,0.7916577080197806,0.7906927326816829,6,sp,lr
0.445,0.7159862272503691,0.7217207887766115,0.6599564744287268,0.6703572079460544,0.7824123844334552,0.7816085847853803,7,sp,lr
0.435,0.7209664848012471,0.7252357344220862,0.6591840370568324,0.6683838021859881,0.7955278434745217,0.7926583085422865,8,sp,lr
0.4375,0.7226692836113836,0.7282377400024459,0.6647409279653367,0.6748107520058021,0.7916577080197806,0.7908521036974075,9,sp,lr
0.45,0.7261833433193529,0.7308917197452229,0.6779787432407235,0.6873830026207413,0.781767361857665,0.7802804929876753,10,sp,lr
0.56,0.4558823529411765,0.5025079799361606,0.3594202898550725,0.4069423929098966,0.6231155778894473,0.6567342073897497,0,sbl,lr
0.5625,0.4612476370510397,0.5022831050228309,0.3696969696969697,0.4071058475203553,0.6130653266331658,0.6555423122765197,1,sbl,lr
0.5125,0.4490500863557858,0.5176670923797361,0.34210526315789475,0.40264900662251657,0.6532663316582915,0.7246722288438617,2,sbl,lr
0.4975,0.4553119730185498,0.5215231788079471,0.3426395939086294,0.3994927076727964,0.6783919597989949,0.7508939213349225,3,sbl,lr
0.5325,0.50873786407767,0.565684899485741,0.4145569620253165,0.4653846153846154,0.6582914572864321,0.7210965435041716,4,sbl,lr
0.54,0.5085388994307399,0.5819750719079578,0.4085365853658536,0.4867682437850842,0.6733668341708543,0.7234803337306317,5,sbl,lr
0.5475,0.5088757396449705,0.578383641674781,0.4188311688311688,0.4888888888888889,0.6482412060301508,0.7079856972586412,6,sbl,lr
0.55,0.4771371769383698,0.5869356388088377,0.3947368421052632,0.4915526950925181,0.6030150753768844,0.7282479141835518,7,sbl,lr
0.44,0.4868651488616463,0.5938023450586265,0.3736559139784946,0.4577146546158812,0.6984924623115578,0.8450536352800954,8,sbl,lr
0.53,0.508,0.635361763296598,0.4219269102990033,0.53125,0.6381909547738693,0.7902264600715138,9,sbl,lr
0.465,0.508411214953271,0.6309683177153057,0.4047619047619048,0.5042796005706134,0.6834170854271356,0.8426698450536353,10,sbl,lr
0.265,0.5643998112826042,0.6436574282840195,0.4922986478542034,0.5643380675770202,0.6612444725205306,0.7489203696977035,0,bc,ctb
0.3,0.6313528990694345,0.6915956240166843,0.5773762765121759,0.6324912163292622,0.6964624131396083,0.7628849336077814,1,bc,ctb
0.28250000000000003,0.6482903000697836,0.6985033091317766,0.5807701925481371,0.6258951406649617,0.7335754895767529,0.7901683012471243,2,bc,ctb
0.315,0.6722992489890236,0.7246318114874815,0.6193453964874933,0.6661814981552313,0.7351547694251421,0.7943253824111071,3,bc,ctb
0.2925,0.6876016691420892,0.7477994227994229,0.6226463430254899,0.6760264814271272,0.7676879343019583,0.8366226742543488,4,bc,ctb
0.33,0.6924265842349304,0.7532918317298622,0.6483804272915231,0.7071866255799951,0.7428932406822489,0.8058279856318359,5,bc,ctb
0.3525,0.7019502868068833,0.7798083921861783,0.6805576153047604,0.7606693276020878,0.7247315224257739,0.7999354239819187,6,bc,ctb
0.325,0.7026746684448396,0.7777269783213321,0.6618283321702721,0.736479416964318,0.7488945041061276,0.8238689106832949,7,bc,ctb
0.34,0.7029193767962487,0.7962137000175292,0.674455732946299,0.7694045019950313,0.7338913455464309,0.8249586309884167,8,bc,ctb
0.3275,0.7074424495269314,0.7787396587135537,0.6695811592159074,0.7424963396778916,0.7498420720151611,0.8187028292367922,9,bc,ctb
0.325,0.7115642208662003,0.7844263236476398,0.6728117084154236,0.7460404150737302,0.7550536955148452,0.8269766315534568,10,bc,ctb
0.255,0.5283347863993025,0.6794469091026845,0.4174375123007282,0.5485490196078432,0.7194708276797829,0.8923953725757059,0,eq,ctb
0.2725,0.5588709677419355,0.7200866648029075,0.4628227960819234,0.6110913404507711,0.7052238805970149,0.8764035386185778,1,eq,ctb
0.28250000000000003,0.5917784755923494,0.7421485177575581,0.5108427796944307,0.6525161290322581,0.7031886024423338,0.8603266417148691,2,eq,ctb
0.28500000000000003,0.6156342182890855,0.7343339587242025,0.5446242171189979,0.6569759634752249,0.7079375848032564,0.8323409322898945,3,eq,ctb
0.265,0.6447944006999126,0.7460076327392643,0.5654731457800511,0.6608678526882427,0.75,0.856328683225587,4,eq,ctb
0.325,0.6580583452893353,0.745565946468881,0.6207518796992482,0.7085504137296966,0.7001356852103121,0.7866621299761823,5,eq,ctb
0.2775,0.6761278757095908,0.7742279425764441,0.6041110517885745,0.7008617718028266,0.7676390773405699,0.8647499149370534,6,eq,ctb
0.3175,0.7036523347202959,0.787329260224929,0.6447331262355267,0.7256294383473209,0.7744233378561737,0.86049676760803,7,eq,ctb
0.2975,0.7029733009708737,0.7724448172010218,0.6358397365532382,0.6998963730569948,0.7859565807327001,0.8617727118067371,8,eq,ctb
0.3025,0.7104024297646165,0.774492177039899,0.6431124553203189,0.7037191518943344,0.7934192672998643,0.8610922082340933,9,eq,ctb
0.305,0.713323124042879,0.7772220084647941,0.6501954215522054,0.7095686384712659,0.7900271370420624,0.8591357604627424,10,eq,ctb
0.335,0.6515201586252479,0.7144725642037079,0.5290487052193747,0.5864090242988106,0.8477746721135241,0.9140990225244368,0,sp,ctb
0.34,0.6674560216508796,0.7152735192742805,0.5501184999302942,0.5941265324762005,0.8484196946893141,0.8984806629834254,1,sp,ctb
0.34500000000000003,0.6887567756600805,0.7439552271435442,0.5803742448799175,0.6321049112118285,0.8469146420124705,0.903899277518062,2,sp,ctb
0.38,0.6992846924177396,0.75177304964539,0.6283853273911553,0.6828178545091745,0.7882175876155666,0.8362197195070123,3,sp,ctb
0.36,0.7226340618080292,0.7744471507463767,0.6542887029288703,0.7091374817824493,0.806923242313481,0.8530067998300043,4,sp,ctb
0.33,0.7266970853897011,0.7918179901122332,0.6409329829172142,0.7083211066862293,0.8389593635777253,0.8976306842328942,5,sp,ctb
0.3325,0.7331703647987965,0.7795318197859076,0.6514619883040935,0.6995903889193869,0.838314341001935,0.8800998725031874,6,sp,ctb
0.34750000000000003,0.7326561901111538,0.7820964149723402,0.6608470181503889,0.7120306981206123,0.8219737690819179,0.8674564385890353,7,sp,ctb
0.3575,0.7362509682416732,0.7937492428831011,0.6697199224942751,0.7296334239009398,0.8174586110513868,0.8702188695282618,8,sp,ctb
0.34750000000000003,0.739486093734963,0.7965401249399326,0.6693379790940767,0.7271451131777504,0.8260589120619222,0.8805779855503613,9,sp,ctb
0.34500000000000003,0.7410876421676382,0.7920697251221148,0.6670681348933242,0.7210113339145597,0.8335841754461406,0.8786655333616659,10,sp,ctb
0.235,0.4793713163064833,0.5576434738445912,0.3935483870967742,0.4858407079646018,0.6130653266331658,0.6543504171632897,0,sbl,ctb
0.2225,0.4894837476099426,0.6842878120411161,0.3950617283950617,0.5805647840531561,0.6432160804020101,0.833134684147795,1,sbl,ctb
0.265,0.4839400428265525,0.6184428492545556,0.4216417910447761,0.5761316872427984,0.5678391959798995,0.6674612634088201,2,sbl,ctb
0.25,0.483739837398374,0.6900212314225054,0.4061433447098976,0.6220095693779905,0.5979899497487438,0.7747318235995232,3,sbl,ctb
0.25,0.5144124168514411,0.777961432506887,0.4603174603174603,0.7233606557377049,0.5829145728643216,0.8414779499404053,4,sbl,ctb
0.1675,0.5123674911660778,0.7863330125120309,0.39509536784741145,0.6594027441485069,0.7286432160804021,0.9737783075089392,5,sbl,ctb
0.185,0.5280898876404495,0.8722044728434505,0.4208955223880597,0.7882579403272377,0.7085427135678392,0.9761620977353992,6,sbl,ctb
0.3125,0.5378973105134475,0.8190356919223544,0.5238095238095238,0.8627968337730869,0.5527638190954773,0.7794994040524433,7,sbl,ctb
0.2325,0.5469728601252609,0.9268854346574554,0.4678571428571429,0.8964365256124721,0.6582914572864321,0.9594755661501788,8,sbl,ctb
0.2275,0.5731958762886598,0.9321839080459771,0.48601398601398604,0.9001109877913429,0.6984924623115578,0.966626936829559,9,sbl,ctb
0.21,0.56640625,0.8913162206444566,0.463258785942492,0.8225806451612904,0.7286432160804021,0.9725864123957092,10,sbl,ctb


==> calculations/results_tp.csv <==
threshold,f1_test,f1_train,precision_test,precision_train,recall_test,recall_train,product,bin_number,model
0.51,0.5572842998585573,0.5631177344190096,0.4858485026423958,0.4879304224352148,0.6533480732785849,0.6656980263954474,bc,0,fm
0.52,0.6144236229415105,0.6207883486703862,0.5580195977307889,0.5631511486508693,0.6835123183828175,0.6915687936392623,bc,1,fm
0.535,0.6310609350123029,0.6329654943718797,0.5824205183008282,0.5822600325379611,0.6885660138976627,0.6933446341364976,bc,2,fm
0.505,0.6460418562329391,0.6452511472599682,0.5801382778126964,0.5786203804521873,0.7288376500315856,0.7292246841829115,bc,3,fm
0.5675,0.6664165666266506,0.6617402761070057,0.6347913093196113,0.6279626005653403,0.7013581806696146,0.6993582758203172,bc,4,fm
0.55,0.6676004423147807,0.6661669352722911,0.6260196322411171,0.6217946475424173,0.7150979153506001,0.7173588408604754,bc,5,fm
0.5425,0.6812796208530806,0.6788849124128838,0.6413831567205799,0.6364920707802071,0.7264687302590019,0.7273277636517739,bc,6,fm
0.5225,0.6821626348003498,0.6822315882874889,0.6332521645021645,0.6293870868719943,0.7392608970309539,0.7447632885337208,bc,7,fm
0.5700000000000001,0.6882877343990162,0.6900433915796881,0.6703592814371258,0.6690164866401365,0.7072015161086544,0.7124349194817775,bc,8,fm
0.5625,0.6920256645279561,0.6942341292952825,0.6701183431952663,0.6688362697789251,0.715413771320278,0.7216370020583606,bc,9,fm
0.5700000000000001,0.6963792574409328,0.7045667813575227,0.6770584725536993,0.6832227488151659,0.7168351231838281,0.7272874036404731,bc,10,fm
0.52,0.5200945626477541,0.5244904358733146,0.4106897229318137,0.4153670408264627,0.7089552238805971,0.7113814222524668,eq,0,fm
0.5025000000000001,0.5426375805651958,0.5429250297004939,0.4275390625,0.4292140385565991,0.7425373134328358,0.7386015651582171,eq,1,fm
0.52,0.5467737755895309,0.5481298219343078,0.4423480083857442,0.4439698359964141,0.7157394843962008,0.7161449472609731,eq,2,fm
0.535,0.5945063103192278,0.5925647765677807,0.5286506469500925,0.5304558289632917,0.6791044776119403,0.6711466485199047,eq,3,fm
0.5425,0.6172494172494173,0.6160868880843696,0.5695440206481216,0.5732278851786761,0.6736770691994572,0.6658727458319156,eq,4,fm
0.5525,0.6243589743589744,0.6320353336845091,0.5917375455650061,0.603497639866904,0.66078697421981,0.663405920381082,eq,5,fm
0.5325,0.6498263340700978,0.6579419861947892,0.6077968103957472,0.6195987074472082,0.6981004070556309,0.7013439945559714,eq,6,fm
0.53,0.6569136385087305,0.6693284356783518,0.612496333235553,0.6306997742663657,0.7082767978290366,0.7129976182374957,eq,7,fm
0.5375,0.6853503184713375,0.6982682239226742,0.6458583433373349,0.6630717454489827,0.7299864314789688,0.7374106839060905,eq,8,fm
0.47,0.6919742938275295,0.7032178495347012,0.6184878439754208,0.6271581894540365,0.7852781546811397,0.8002722014290575,eq,9,fm
0.4975,0.6950617283950616,0.7132386977318316,0.637599093997735,0.6525268210050819,0.7639077340569878,0.7864069411364409,eq,10,fm
0.395,0.6447485626366507,0.651904376012966,0.5171473109898675,0.5268862981399004,0.8559449580735325,0.8547067573310667,sp,0,fm
0.4,0.65673132961452,0.6641658031088082,0.5358695652173913,0.5445184530687147,0.8479896796387874,0.8512005949851253,sp,1,fm
0.3925,0.6626835947224297,0.6700877338189041,0.5395945945945946,0.5488069414316703,0.8585250483766932,0.8601784955376116,sp,2,fm
0.385,0.6754290498116367,0.6805983831985998,0.5530573073759254,0.5598861922391334,0.8673403569124919,0.867668933276668,sp,3,fm
0.4025,0.6811064718162839,0.6891673316224202,0.5719503287070855,0.5800689780359412,0.8417544614061492,0.8488100297492562,sp,4,fm
0.385,0.6904024767801857,0.6967290118712103,0.5753189049734843,0.5824646580037127,0.8630402064072242,0.8667658308542286,sp,5,fm
0.465,0.7016810902218242,0.7085657617453824,0.6529063309885228,0.6643112825996002,0.7583315416039561,0.7591372715682108,sp,6,fm
0.4625,0.7023797670018919,0.7108910891089109,0.6541172106824926,0.6655543196143864,0.7583315416039561,0.762855928601785,sp,7,fm
0.435,0.7138467447666602,0.7197918904083435,0.6449765747006767,0.6534644884517051,0.7991829714039992,0.8011049723756906,sp,8,fm
0.4325,0.716260318679209,0.7241008483689809,0.6469568233050113,0.6580947830241953,0.8021930767576865,0.8048236294092648,sp,9,fm
0.445,0.7270939834840741,0.7331255980567756,0.6698061945299765,0.6811653672548215,0.7950978284239948,0.7936676583085422,sp,10,fm
0.535,0.4541984732824428,0.4616109279321714,0.36615384615384616,0.381619937694704,0.5979899497487438,0.5840286054827175,sbl,0,fm
0.5025000000000001,0.4572425828970332,0.466695315857327,0.3502673796791444,0.3649193548387097,0.6582914572864321,0.6471990464839095,sbl,1,fm
0.485,0.4574290484140234,0.4653830397378124,0.3425,0.3545568039950062,0.6884422110552764,0.6769964243146603,sbl,2,fm
0.59,0.4956140350877194,0.4847184986595174,0.4396887159533074,0.4405458089668616,0.5678391959798995,0.5387365911799762,sbl,3,fm
0.5775,0.4989339019189766,0.5020964360587002,0.43333333333333335,0.4480823199251637,0.5879396984924623,0.5709177592371871,sbl,4,fm
0.5650000000000001,0.5163934426229508,0.5190525231719877,0.4359861591695502,0.456935630099728,0.6331658291457286,0.600715137067938,sbl,5,fm
0.5475,0.5220883534136546,0.5443668993020937,0.43478260869565216,0.467866323907455,0.6532663316582915,0.6507747318235996,sbl,6,fm
0.5575,0.5458422174840086,0.5478036175710594,0.4740740740740741,0.4835766423357664,0.6432160804020101,0.6317044100119189,sbl,7,fm
0.5425,0.5420944558521561,0.5530417295123178,0.4583333333333333,0.4782608695652174,0.6633165829145728,0.6555423122765197,sbl,8,fm
0.5025000000000001,0.5549132947976879,0.5711592836946278,0.45,0.4723304754481684,0.7236180904522613,0.7222884386174017,sbl,9,fm
0.4875,0.5568181818181818,0.5865561694290976,0.44680851063829785,0.4778694673668417,0.7386934673366834,0.7592371871275327,sbl,10,fm
0.235,0.4793713163064833,0.5576434738445912,0.3935483870967742,0.4858407079646018,0.6130653266331658,0.6543504171632897,sbl,0,ctb
0.2225,0.4827586206896552,0.6646942800788954,0.390092879256966,0.5668629100084104,0.6331658291457286,0.8033373063170441,sbl,1,ctb
0.245,0.4698544698544699,0.7665580890336591,0.4007092198581561,0.7038883349950149,0.5678391959798995,0.8414779499404053,sbl,2,ctb
0.2325,0.5047801147227533,0.7268041237113403,0.4074074074074074,0.6403269754768393,0.6633165829145728,0.8402860548271752,sbl,3,ctb
0.2,0.5072992700729927,0.7121576165305142,0.3982808022922636,0.5966183574879227,0.6984924623115578,0.8831942789034565,sbl,4,ctb
0.2375,0.5241090146750524,0.7323044172432145,0.44964028776978415,0.6615384615384615,0.628140703517588,0.8200238379022646,sbl,5,ctb
0.2575,0.5641025641025641,0.9709543568464732,0.5260869565217391,0.9658018867924528,0.6080402010050251,0.9761620977353992,sbl,6,ctb
0.2125,0.5536723163841808,0.7697031729785055,0.4427710843373494,0.6744394618834081,0.7386934673366834,0.8963051251489869,sbl,7,ctb
0.235,0.5684647302904564,0.9052511415525114,0.4840989399293286,0.8685651697699891,0.6884422110552764,0.9451728247914184,sbl,8,ctb
0.2275,0.5692007797270956,0.8593073593073594,0.4649681528662421,0.7869177403369673,0.7336683417085427,0.9463647199046484,sbl,9,ctb
0.21,0.5740740740740741,0.7432170542635658,0.4545454545454545,0.6261224489795918,0.7788944723618091,0.9141835518474374,sbl,10,ctb
0.265,0.5643998112826042,0.6436574282840195,0.4922986478542034,0.5643380675770202,0.6612444725205306,0.7489203696977035,bc,0,ctb
0.2675,0.6310471312893626,0.6787355915423237,0.561660712085746,0.603894673923302,0.7199936828806064,0.7747507769302175,bc,1,ctb
0.325,0.6420906635520841,0.6922976476952636,0.5969865616940411,0.643635102323968,0.6945672773215413,0.7489203696977035,bc,2,ctb
0.3125,0.6569186875891583,0.712762828995736,0.5989854318418314,0.6543822348216395,0.7272583701831965,0.7825806191225734,bc,3,ctb
0.325,0.6763758782201404,0.7277808831749581,0.6302509547190398,0.6759422697539197,0.7297852179406191,0.7882310207046858,bc,4,ctb
0.3125,0.6801032850380148,0.7420518104209596,0.6229960578186596,0.6818596787827557,0.7487365761212887,0.8138999878919966,bc,5,ctb
0.2975,0.6927374301675977,0.7443252317349098,0.6338138925294888,0.6792553368634895,0.7637397346809854,0.8231827904911814,bc,6,ctb
0.305,0.6921247928525109,0.7583181256797361,0.6364118192659335,0.6979166666666666,0.7585281111813014,0.8301650724462203,bc,7,ctb
0.3225,0.7015854200622315,0.7845198279980891,0.6607591403851522,0.7450631624800349,0.7477890082122552,0.8283892319489851,bc,8,ctb
0.3175,0.7047267355982275,0.7709249431387415,0.6619034406215316,0.7267626773398135,0.7534744156664561,0.8208015498244341,bc,9,ctb
0.3625,0.7130962571006147,0.8043400071933821,0.7028685381193435,0.7965095571649056,0.7236260265319014,0.8123259474512653,bc,10,ctb
0.255,0.5283347863993025,0.6794469091026845,0.4174375123007282,0.5485490196078432,0.7194708276797829,0.8923953725757059,eq,0,ctb
0.2325,0.5513358092727927,0.6378125096334659,0.4261900351917022,0.5001692210994536,0.7805291723202171,0.8799761823749574,eq,1,ctb
0.2775,0.5571447667424141,0.6964205273918016,0.4597396867416722,0.5875577384084664,0.7069199457259159,0.8547975501871384,eq,2,ctb
0.295,0.6109580655035199,0.7787278903596109,0.5566090351366425,0.7197401660050523,0.6770691994572592,0.8482477033004423,eq,3,ctb
0.3025,0.6301327088212335,0.7711195326069793,0.5837431298814001,0.7194313494401886,0.6845318860244234,0.8308097992514459,eq,4,ctb
0.32,0.6451096526332639,0.7387270591095086,0.6107911488329797,0.7052680436296125,0.6835142469470827,0.7755188839741408,eq,5,ctb
0.27,0.6689686233298303,0.7703298373613009,0.6000538647993536,0.6961538461538461,0.7557666214382632,0.8621980265396393,eq,6,ctb
0.3125,0.677337559429477,0.7793100691529758,0.6356335514574658,0.7350878515949023,0.7248982360922659,0.8291936032664171,eq,7,ctb
0.3175,0.7052842397165308,0.7997963499647528,0.6460626587637596,0.7411090143707361,0.7764586160108549,0.8685777475331745,eq,8,ctb
0.3,0.7093626105519976,0.7941278464917351,0.6443213296398892,0.725857575544129,0.7890094979647219,0.8765736645117387,eq,9,ctb
0.295,0.7153775603790892,0.8121361656193377,0.6510851419031719,0.7426496509906225,0.7937584803256446,0.8959680163320858,eq,10,ctb
0.335,0.6515201586252479,0.7144725642037079,0.5290487052193747,0.5864090242988106,0.8477746721135241,0.9140990225244368,sp,0,ctb
0.3525,0.6589585474477561,0.7085100488054389,0.5476156583629893,0.5915934085489554,0.8271339496882391,0.8830216744581385,sp,1,ctb
0.3175,0.6685528834151618,0.7183795699371958,0.5453434699972848,0.5902535711844713,0.8636852289830144,0.91755206119847,sp,2,ctb
0.32,0.6850340136054421,0.7424100289953949,0.5666057110704741,0.6200498575498575,0.8660503117609116,0.9249362515937102,sp,3,ctb
0.35000000000000003,0.6946496126823997,0.7575888492234929,0.5977367849945745,0.6622540250447227,0.8290690174156096,0.8849872503187421,sp,4,ctb
0.38,0.7099600817836627,0.7826320939334639,0.6487544483985765,0.7252901704751542,0.7839174371102988,0.8498193795155121,sp,5,ctb
0.36,0.7265488444358127,0.8006223713320205,0.6624756507880291,0.7380877672688153,0.8043431520103204,0.8747343816404591,sp,6,ctb
0.4075,0.7253041864301918,0.7928210938304666,0.6968496136318605,0.7692884269438337,0.7561814663513223,0.8178389290267744,sp,7,ctb
0.35000000000000003,0.7318624144907988,0.7975083898693837,0.6630586592178771,0.7309581765877406,0.8165985809503332,0.8773905652358691,sp,8,ctb
0.375,0.7377195593926764,0.7988407520249685,0.6850350165868043,0.7483640413978744,0.7991829714039992,0.8566192095197621,sp,9,ctb
0.375,0.7423615217819829,0.8133850678397548,0.6853503184713375,0.7604787651924766,0.8097183401419049,0.874203144921377,sp,10,ctb
0.255,0.5283347863993025,0.6794469091026845,0.4174375123007282,0.5485490196078432,0.7194708276797829,0.8923953725757059,eq,0,ctb
0.2325,0.5513358092727927,0.6378125096334659,0.4261900351917022,0.5001692210994536,0.7805291723202171,0.8799761823749574,eq,1,ctb
0.2775,0.5571447667424141,0.6964205273918016,0.4597396867416722,0.5875577384084664,0.7069199457259159,0.8547975501871384,eq,2,ctb
0.295,0.6109580655035199,0.7787278903596109,0.5566090351366425,0.7197401660050523,0.6770691994572592,0.8482477033004423,eq,3,ctb
0.3025,0.6301327088212335,0.7711195326069793,0.5837431298814001,0.7194313494401886,0.6845318860244234,0.8308097992514459,eq,4,ctb
0.32,0.6451096526332639,0.7387270591095086,0.6107911488329797,0.7052680436296125,0.6835142469470827,0.7755188839741408,eq,5,ctb
0.27,0.6689686233298303,0.7703298373613009,0.6000538647993536,0.6961538461538461,0.7557666214382632,0.8621980265396393,eq,6,ctb
0.3125,0.677337559429477,0.7793100691529758,0.6356335514574658,0.7350878515949023,0.7248982360922659,0.8291936032664171,eq,7,ctb
0.3175,0.7052842397165308,0.7997963499647528,0.6460626587637596,0.7411090143707361,0.7764586160108549,0.8685777475331745,eq,8,ctb
0.3,0.7093626105519976,0.7941278464917351,0.6443213296398892,0.725857575544129,0.7890094979647219,0.8765736645117387,eq,9,ctb
0.295,0.7153775603790892,0.8121361656193377,0.6510851419031719,0.7426496509906225,0.7937584803256446,0.8959680163320858,eq,10,ctb
0.335,0.6515201586252479,0.7144725642037079,0.5290487052193747,0.5864090242988106,0.8477746721135241,0.9140990225244368,sp,0,ctb
0.3525,0.6589585474477561,0.7085100488054389,0.5476156583629893,0.5915934085489554,0.8271339496882391,0.8830216744581385,sp,1,ctb
0.3175,0.6685528834151618,0.7183795699371958,0.5453434699972848,0.5902535711844713,0.8636852289830144,0.91755206119847,sp,2,ctb
0.32,0.6850340136054421,0.7424100289953949,0.5666057110704741,0.6200498575498575,0.8660503117609116,0.9249362515937102,sp,3,ctb
0.35000000000000003,0.6946496126823997,0.7575888492234929,0.5977367849945745,0.6622540250447227,0.8290690174156096,0.8849872503187421,sp,4,ctb
0.38,0.7099600817836627,0.7826320939334639,0.6487544483985765,0.7252901704751542,0.7839174371102988,0.8498193795155121,sp,5,ctb
0.36,0.7265488444358127,0.8006223713320205,0.6624756507880291,0.7380877672688153,0.8043431520103204,0.8747343816404591,sp,6,ctb
0.4075,0.7253041864301918,0.7928210938304666,0.6968496136318605,0.7692884269438337,0.7561814663513223,0.8178389290267744,sp,7,ctb
0.35000000000000003,0.7318624144907988,0.7975083898693837,0.6630586592178771,0.7309581765877406,0.8165985809503332,0.8773905652358691,sp,8,ctb
0.375,0.7377195593926764,0.7988407520249685,0.6850350165868043,0.7483640413978744,0.7991829714039992,0.8566192095197621,sp,9,ctb
0.375,0.7423615217819829,0.8133850678397548,0.6853503184713375,0.7604787651924766,0.8097183401419049,0.874203144921377,sp,10,ctb
0.265,0.5643998112826042,0.6436574282840195,0.4922986478542034,0.5643380675770202,0.6612444725205306,0.7489203696977035,bc,0,ctb
0.2675,0.6310471312893626,0.6787355915423237,0.561660712085746,0.603894673923302,0.7199936828806064,0.7747507769302175,bc,1,ctb
0.325,0.6420906635520841,0.6922976476952636,0.5969865616940411,0.643635102323968,0.6945672773215413,0.7489203696977035,bc,2,ctb
0.3125,0.6569186875891583,0.712762828995736,0.5989854318418314,0.6543822348216395,0.7272583701831965,0.7825806191225734,bc,3,ctb
0.325,0.6763758782201404,0.7277808831749581,0.6302509547190398,0.6759422697539197,0.7297852179406191,0.7882310207046858,bc,4,ctb
0.3125,0.6801032850380148,0.7420518104209596,0.6229960578186596,0.6818596787827557,0.7487365761212887,0.8138999878919966,bc,5,ctb
0.2975,0.6927374301675977,0.7443252317349098,0.6338138925294888,0.6792553368634895,0.7637397346809854,0.8231827904911814,bc,6,ctb
0.305,0.6921247928525109,0.7583181256797361,0.6364118192659335,0.6979166666666666,0.7585281111813014,0.8301650724462203,bc,7,ctb
0.3225,0.7015854200622315,0.7845198279980891,0.6607591403851522,0.7450631624800349,0.7477890082122552,0.8283892319489851,bc,8,ctb
0.3175,0.7047267355982275,0.7709249431387415,0.6619034406215316,0.7267626773398135,0.7534744156664561,0.8208015498244341,bc,9,ctb
0.3625,0.7130962571006147,0.8043400071933821,0.7028685381193435,0.7965095571649056,0.7236260265319014,0.8123259474512653,bc,10,ctb
0.235,0.4793713163064833,0.5576434738445912,0.3935483870967742,0.4858407079646018,0.6130653266331658,0.6543504171632897,sbl,0,ctb
0.2225,0.4827586206896552,0.6646942800788954,0.390092879256966,0.5668629100084104,0.6331658291457286,0.8033373063170441,sbl,1,ctb
0.245,0.4698544698544699,0.7665580890336591,0.4007092198581561,0.7038883349950149,0.5678391959798995,0.8414779499404053,sbl,2,ctb
0.2325,0.5047801147227533,0.7268041237113403,0.4074074074074074,0.6403269754768393,0.6633165829145728,0.8402860548271752,sbl,3,ctb
0.2,0.5072992700729927,0.7121576165305142,0.3982808022922636,0.5966183574879227,0.6984924623115578,0.8831942789034565,sbl,4,ctb
0.2375,0.5241090146750524,0.7323044172432145,0.44964028776978415,0.6615384615384615,0.628140703517588,0.8200238379022646,sbl,5,ctb
0.2575,0.5641025641025641,0.9709543568464732,0.5260869565217391,0.9658018867924528,0.6080402010050251,0.9761620977353992,sbl,6,ctb
0.2125,0.5536723163841808,0.7697031729785055,0.4427710843373494,0.6744394618834081,0.7386934673366834,0.8963051251489869,sbl,7,ctb
0.235,0.5684647302904564,0.9052511415525114,0.4840989399293286,0.8685651697699891,0.6884422110552764,0.9451728247914184,sbl,8,ctb
0.2275,0.5692007797270956,0.8593073593073594,0.4649681528662421,0.7869177403369673,0.7336683417085427,0.9463647199046484,sbl,9,ctb
0.21,0.5740740740740741,0.7432170542635658,0.4545454545454545,0.6261224489795918,0.7788944723618091,0.9141835518474374,sbl,10,ctb
0.5425,0.5466075690419366,0.545303177466352,0.4809792391695668,0.4781167310441315,0.6329753632343651,0.6344593776486257,bc,0,lr
0.5700000000000001,0.6152275379229872,0.6164546162691494,0.5715447154471545,0.57029614632305,0.666140240050537,0.6707430278080477,bc,1,lr
0.5525,0.6367873789888848,0.6338084648755059,0.5832129252594247,0.5778959614425794,0.7012002526847757,0.7016991564757639,bc,2,lr
0.5475,0.658076590843651,0.6575622954715808,0.6046296296296296,0.6010293429583584,0.7218888186986734,0.7258344432336441,bc,3,lr
0.5375,0.6735936940164816,0.6726244425914512,0.6165551620097075,0.6105169633749054,0.7422615287428932,0.7487992896638012,bc,4,lr
0.545,0.676383577458691,0.6754087567211675,0.622691643417032,0.6175378749874586,0.7402084649399874,0.7452476086693304,bc,5,lr
0.5525,0.6836187256559124,0.6841115229173262,0.6393127147766323,0.6351500899156176,0.7345230574857865,0.7412519675505509,bc,6,lr
0.55,0.6860328638497653,0.6862486289527988,0.6405479452054794,0.6361411732267181,0.7384712571067593,0.7449247285789241,bc,7,lr
0.5425,0.6874132515158156,0.6884334581032501,0.6395269811064292,0.6364041248415498,0.7430511686670878,0.7497275699237196,bc,8,lr
0.5825,0.6905740825338815,0.6921663798271228,0.6667156718612173,0.6644267894267895,0.7162034112444725,0.7223231222504742,bc,9,lr
0.5700000000000001,0.6924177396280402,0.6974939307629079,0.6616779392718377,0.6625508425334108,0.7261528742893241,0.7363280461718529,bc,10,lr
0.51,0.5192537670413777,0.5217286625737331,0.4009974141115626,0.4036885245901639,0.7364314789687924,0.73732562095951,eq,0,lr
0.5175,0.5457077741200304,0.5488757773879764,0.4353535353535353,0.43905301290882187,0.7310040705563093,0.7319666553249404,eq,1,lr
0.4975,0.5781879630833225,0.5814455938195625,0.4687038988408852,0.4725947211579396,0.7544097693351425,0.75544402858115,eq,2,lr
0.505,0.5947935123347418,0.5994939824945296,0.4971519708361813,0.5012005488223188,0.7401628222523745,0.7457468526709765,eq,3,lr
0.53,0.6262324469674335,0.6398577589468109,0.5595301655098772,0.5761684153154379,0.7109905020352781,0.719377339231031,eq,4,lr
0.5,0.6382237701349587,0.6504327416752237,0.5576971848846056,0.5716864363073749,0.7459294436906377,0.754338210275604,eq,5,lr
0.48,0.6511362012290982,0.662353153804446,0.5626080513707088,0.5759004337167641,0.7727272727272727,0.779346716570262,eq,6,lr
0.5275,0.6852626685262668,0.6968128575320076,0.6308131241084165,0.6422064414317481,0.75,0.7615685607349438,eq,7,lr
0.4975,0.6852300242130751,0.6999129084781702,0.6185792349726776,0.630724083805364,0.76797829036635,0.7861517522966995,eq,8,lr
0.4825,0.6923191204872976,0.7038514596771186,0.6159132963256675,0.6265516096913375,0.7903663500678426,0.8029091527730521,eq,9,lr
0.515,0.6976600985221675,0.7123245411075119,0.6386696730552424,0.6515237020316027,0.7686567164179104,0.7856413746172167,eq,10,lr
0.42,0.642024642024642,0.6480186480186481,0.5238418693112349,0.5327128387626608,0.8290690174156096,0.8270293242668934,sp,0,lr
0.4325,0.6595504642888137,0.6643809030922501,0.5529685681024447,0.5591651542649728,0.8170285960008601,0.8183701657458563,sp,1,lr
0.405,0.681668686169292,0.6839919970741992,0.5704766043749094,0.5747496294153802,0.8466996344872071,0.8445070123246918,sp,2,lr
0.3575,0.6862974736489877,0.6926255892675429,0.5616869779542654,0.5685839953629513,0.8819608686304019,0.8858903527411814,sp,3,lr
0.43,0.7024574669187147,0.7105788423153692,0.6267498735031203,0.6367577122174992,0.7989679638787358,0.8037611559711008,sp,4,lr
0.415,0.7068482925919016,0.7141633682846098,0.6243612988297347,0.6327987202100168,0.8144485056976994,0.8195388865278368,sp,5,lr
0.4375,0.7162030733320366,0.7203039175357514,0.6538803054519623,0.6614229213882593,0.7916577080197806,0.7906927326816829,sp,6,lr
0.445,0.7159862272503691,0.7217207887766115,0.6599564744287268,0.6703572079460544,0.7824123844334552,0.7816085847853803,sp,7,lr
0.435,0.7209664848012471,0.7252357344220862,0.6591840370568324,0.6683838021859881,0.7955278434745217,0.7926583085422865,sp,8,lr
0.4375,0.7226692836113836,0.7282377400024459,0.6647409279653367,0.6748107520058021,0.7916577080197806,0.7908521036974075,sp,9,lr
0.45,0.7261833433193529,0.7308917197452229,0.6779787432407235,0.6873830026207413,0.781767361857665,0.7802804929876753,sp,10,lr
0.56,0.4558823529411765,0.5025079799361606,0.3594202898550725,0.4069423929098966,0.6231155778894473,0.6567342073897497,sbl,0,lr
0.5625,0.4612476370510397,0.5022831050228309,0.3696969696969697,0.4071058475203553,0.6130653266331658,0.6555423122765197,sbl,1,lr
0.5125,0.4490500863557858,0.5176670923797361,0.34210526315789475,0.40264900662251657,0.6532663316582915,0.7246722288438617,sbl,2,lr
0.4975,0.4553119730185498,0.5215231788079471,0.3426395939086294,0.3994927076727964,0.6783919597989949,0.7508939213349225,sbl,3,lr
0.5325,0.50873786407767,0.565684899485741,0.4145569620253165,0.4653846153846154,0.6582914572864321,0.7210965435041716,sbl,4,lr
0.54,0.5085388994307399,0.5819750719079578,0.4085365853658536,0.4867682437850842,0.6733668341708543,0.7234803337306317,sbl,5,lr
0.5475,0.5088757396449705,0.578383641674781,0.4188311688311688,0.4888888888888889,0.6482412060301508,0.7079856972586412,sbl,6,lr
0.55,0.4771371769383698,0.5869356388088377,0.3947368421052632,0.4915526950925181,0.6030150753768844,0.7282479141835518,sbl,7,lr
0.44,0.4868651488616463,0.5938023450586265,0.3736559139784946,0.4577146546158812,0.6984924623115578,0.8450536352800954,sbl,8,lr
0.53,0.508,0.635361763296598,0.4219269102990033,0.53125,0.6381909547738693,0.7902264600715138,sbl,9,lr
0.465,0.508411214953271,0.6309683177153057,0.4047619047619048,0.5042796005706134,0.6834170854271356,0.8426698450536353,sbl,10,lr
0.5025000000000001,0.5564865242284597,0.5702640439482545,0.4987484355444306,0.5083246453732664,0.6293430195830702,0.6493925818299229,bc,0,rf
0.48,0.6020478760204788,0.6088555665582119,0.5357054912583108,0.5418095987411488,0.6871446620341124,0.6948379545546273,bc,1,rf
0.48,0.6095081066226986,0.6158145420672443,0.5393968871595329,0.5454234122042341,0.7005685407454201,0.7070670379787707,bc,2,rf
0.4525,0.6186380391903253,0.6233856546791178,0.5238199540028474,0.5285100648530279,0.755369551484523,0.7597772127376196,bc,3,rf
0.49,0.6388888888888888,0.6418779145191262,0.5657574281539209,0.5673950100728343,0.7337334175615919,0.7388707268838035,bc,4,rf
0.4975,0.6423005309978623,0.6475392522706469,0.5700820173827886,0.5741844857187451,0.73547062539482,0.7423820478669734,bc,5,rf
0.4825,0.6513279169795863,0.6555282897370299,0.5736620565243535,0.5762499235052935,0.7533164876816172,0.7601000928280258,bc,6,rf
0.4975,0.6518394181004336,0.6569668043880895,0.5849861913130806,0.5878884462151395,0.7359444093493367,0.7444404084433144,bc,7,rf
0.515,0.6626048311948963,0.6642628351789146,0.6066412915080719,0.6077433183736352,0.7299431459254581,0.7323727650643742,bc,8,rf
0.515,0.6612938044182198,0.6632930958339468,0.6074025115664243,0.6095647174214496,0.7256790903348074,0.7274084836743754,bc,9,rf
0.495,0.6625386996904025,0.6640703120888374,0.5869803730342558,0.5873207968720908,0.7604232469993683,0.7638939338903015,bc,10,rf
0.46,0.5200956393031994,0.5489759191018939,0.3914310197086547,0.4132725474173154,0.7747625508819539,0.8173698536917319,eq,0,rf
0.445,0.5286432160804021,0.5511106137749678,0.394040286332612,0.4105877448937057,0.8029172320217096,0.8378700238176251,eq,1,rf
0.4575,0.5293784671119665,0.5533077251387111,0.3972812234494478,0.4157082389157296,0.7930800542740841,0.8270670296019054,eq,2,rf
0.4775,0.5548232474535649,0.5770662470114699,0.4289420048174912,0.4478789871752713,0.7852781546811397,0.8109901326981966,eq,3,rf
0.4775,0.5619263321015616,0.5862951036745013,0.4331924278625253,0.4536394541982955,0.7995251017639078,0.8285981626403539,eq,4,rf
0.4675,0.5735294117647061,0.5907013768094578,0.4371886120996441,0.4520146189595272,0.8334464043419267,0.8521605988431439,eq,5,rf
0.5625,0.6109538871316796,0.6453183363411256,0.5998692383131743,0.6368983514207605,0.6224559023066486,0.6539639333106498,eq,6,rf
0.555,0.6228855721393035,0.6591903947971819,0.609344581440623,0.6463903196795029,0.6370420624151968,0.6725076556651922,eq,7,rf
0.5525,0.6747064423992383,0.6934430770448341,0.6338700059630292,0.6483166851646319,0.7211668928086838,0.7453215379380742,eq,8,rf
0.545,0.6728618680107104,0.6908618039957442,0.6280505733607762,0.6435650833272153,0.7245590230664858,0.745661789724396,eq,9,rf
0.545,0.6753407682775712,0.6925997675319643,0.621436716077537,0.6359755229827807,0.7394843962008141,0.7602926165362368,eq,10,rf
0.4125,0.6429793822834324,0.6632763074920156,0.5177165354330708,0.537432009230262,0.8482046871640507,0.8660752231194221,sp,0,rf
0.405,0.6458786560309403,0.6652331189710611,0.5164948453608248,0.5350077579519007,0.8617501612556441,0.8792498937526562,sp,1,rf
0.41,0.6482982171799028,0.667488630621526,0.5202236961893614,0.5387099931486737,0.8600301010535368,0.8771780705482363,sp,2,rf
0.395,0.6600875447672105,0.6715586843256572,0.5240080869345464,0.5366791685207551,0.8916362072672543,0.8969932001699957,sp,3,rf
0.435,0.6670020964360587,0.6820157111816815,0.5467418201814682,0.5620523415977962,0.855084927972479,0.8670845728856779,sp,4,rf
0.435,0.6812929157595043,0.6920248986924009,0.5579481552599095,0.570223752151463,0.874650612771447,0.8799936251593709,sp,5,rf
0.4475,0.6864256075874333,0.6981985791610285,0.5662196144174351,0.57990306265805,0.8714254998924963,0.8771249468763281,sp,6,rf
0.525,0.6934306569343066,0.7120145113102859,0.6923901393354771,0.7150664380625804,0.6944743066007311,0.7089885252868678,sp,7,rf
0.5025000000000001,0.7113792045803087,0.7251038666428773,0.6781676413255361,0.6969474251555686,0.7480111803913136,0.7556311092222694,sp,8,rf
0.5,0.7139983909895414,0.7253789780142555,0.6706971471755149,0.6874881065651761,0.763276714685014,0.7676901827454313,sp,9,rf
0.485,0.7169221755687921,0.7268420152880554,0.6567084078711986,0.6726483749943498,0.7892926252418835,0.7905333616659583,sp,10,rf
0.4675,0.4804928131416838,0.6484935437589671,0.40625,0.5415335463258786,0.5879396984924623,0.8081048867699643,sbl,0,rf
0.465,0.4828973843058351,0.6431634111481658,0.4026845637583893,0.5357142857142857,0.6030150753768844,0.8045292014302742,sbl,1,rf
0.5175,0.4849785407725322,0.6044015029522276,0.4232209737827715,0.5498046875,0.5678391959798995,0.6710369487485102,sbl,2,rf
0.465,0.48472505091649704,0.6447305674773486,0.4075342465753425,0.5373608903020668,0.5979899497487438,0.8057210965435042,sbl,3,rf
0.4425,0.4862745098039216,0.6468978102189781,0.3987138263665595,0.5240206947524021,0.6231155778894473,0.8450536352800954,sbl,4,rf
0.44,0.4913627639155471,0.6496186630776133,0.3975155279503105,0.5208633093525179,0.6432160804020101,0.8629320619785459,sbl,5,rf
0.4025,0.5034965034965035,0.6627318718381113,0.386058981233244,0.512720156555773,0.7236180904522613,0.9368295589988082,sbl,6,rf
0.385,0.5166666666666666,0.6502057613168724,0.3865336658354115,0.4965430546825896,0.7788944723618091,0.9415971394517284,sbl,7,rf
0.38,0.5115511551155116,0.6396432914471017,0.3808353808353808,0.4846437346437346,0.7788944723618091,0.9404052443384984,sbl,8,rf
0.43,0.5225225225225225,0.6550065588106689,0.4073033707865169,0.5172651933701657,0.7286432160804021,0.8927294398092968,sbl,9,rf
0.455,0.5364963503649635,0.6648401826484018,0.42120343839541546,0.538860103626943,0.7386934673366834,0.867699642431466,sbl,10,rf
0.28250000000000003,0.5727344140541312,0.6948063227375371,0.5227480119932212,0.6098862562132162,0.633291219204043,0.8072002260160633,bc,0,automl
0.255,0.6357435197817191,0.7481407299174203,0.5595581171950048,0.6305695466873305,0.7359444093493367,0.9196028574888,bc,1,automl
0.305,0.6449543899657925,0.7559808612440191,0.5876623376623377,0.6681226765799256,0.7146241313960834,0.8704443637244218,bc,2,automl
0.32,0.6595790224759186,0.799199227826833,0.6015879213848757,0.7172511148897943,0.7299431459254581,0.9022884126407557,bc,3,automl
0.325,0.6791541669715372,0.7863004185170971,0.632719836400818,0.7185036740146961,0.7329437776373974,0.8682245631028777,bc,4,automl
0.3325,0.6803592461719671,0.7966821768156991,0.6372035300606729,0.7318218678199757,0.7297852179406191,0.8741574847640957,bc,5,automl
0.295,0.6907172394125196,0.7979474021808852,0.6295814920717442,0.7143267298306057,0.7650031585596968,0.9037413730475844,bc,6,automl
0.31,0.6934826883910387,0.8316413783065896,0.642799352750809,0.7570969558448442,0.7528427037271005,0.9224684182911572,bc,7,automl
0.325,0.7015393812584069,0.8303564783805909,0.6658156028368795,0.7702530116323221,0.7413139608338598,0.9006336521774226,bc,8,automl
0.31,0.7046478977314712,0.8353410700163684,0.6621302596861547,0.7673334234355994,0.7530006317119393,0.91657585664124,bc,9,automl
0.34500000000000003,0.7096675582728316,0.8419774172122593,0.6875462757293055,0.7946127946127947,0.7332596336070751,0.8953464906970174,bc,10,automl
0.245,0.5412154414575105,0.7100909590379098,0.4333809426647623,0.5537465486051605,0.7204884667571235,0.9894521946240218,eq,0,automl
0.2475,0.5606897480802909,0.7394036038909264,0.4650279329608938,0.5914587478953007,0.7059023066485753,0.986049676760803,eq,1,automl
0.29,0.5628210467860613,0.7399858266122228,0.4763807285546416,0.6133020081669184,0.6875848032564449,0.932630146308268,eq,2,automl
0.28500000000000003,0.6186584425597532,0.8158526821457167,0.5671472999717274,0.712950006360514,0.680461329715061,0.9534705682204832,eq,3,automl
0.29,0.6388628553577007,0.8199055575735562,0.5920671685002895,0.7154811715481172,0.6936906377204884,0.9600204151071792,eq,4,automl
0.3125,0.6533078880407125,0.8235855637551859,0.6149700598802396,0.7245010012273109,0.6967435549525102,0.9540660088465464,eq,5,automl
0.315,0.6777066083424464,0.8244011591651077,0.6281494352736751,0.7247339567881329,0.735753052917232,0.9558523307247364,eq,6,automl
0.2925,0.6812213740458015,0.8163723219455705,0.6193781232648529,0.7104434366339129,0.7567842605156038,0.959424974481116,eq,7,automl
0.3,0.7063611697316852,0.8290676084028106,0.6356483993488877,0.7247151677168863,0.7947761194029851,0.9685267097652264,eq,8,automl
0.3,0.7082006972866455,0.8328510201838896,0.6401753905179501,0.7313903364858779,0.7924016282225237,0.9669955767267778,eq,9,automl
0.3225,0.7145293844006823,0.8391655450874832,0.6580976863753213,0.7485992529348986,0.7815468113975577,0.9546614494726098,eq,10,automl
0.2925,0.6498833748894072,0.6917409702281999,0.5191467489077358,0.5367319418386491,0.8686304020640723,0.972641308967276,sp,0,automl
0.275,0.661670918367347,0.6954948090294314,0.5257823387811985,0.5421579400671199,0.8922812298430445,0.9697726306842328,sp,1,automl
0.34750000000000003,0.6706144867833849,0.7135676321535991,0.5580631338380231,0.5827781142741773,0.8400344012040422,0.9200488737781556,sp,2,automl
0.32,0.6869867073067479,0.7153111515572916,0.5666201117318436,0.5815128844555278,0.8722855299935498,0.92907989800255,sp,3,automl
0.325,0.6975515236920908,0.7267308574048602,0.5907802476503058,0.5979491048768777,0.8514298000430015,0.9262112197195072,sp,4,automl
0.3625,0.7101560994411255,0.7529765916340926,0.6434433385716779,0.6523550019462826,0.7923027305955709,0.8902996175095622,sp,5,automl
0.3675,0.7288341079005859,0.8118499988418688,0.6874404421574233,0.7197420838638137,0.7755321436250269,0.9309923501912452,sp,6,automl
0.375,0.7293811856443068,0.7685038626001087,0.6816143497757847,0.6919804296958094,0.7843474521608256,0.8640565235869103,sp,7,automl
0.365,0.7361179361179361,0.768054773963609,0.6779507603186097,0.6874580255204835,0.8052031821113739,0.8700594985125372,sp,8,automl
0.37,0.7362267142290924,0.7772834700403171,0.6827789009373277,0.6892824854113586,0.7987529563534723,0.8910433489162771,sp,9,automl
0.34750000000000003,0.7450829895423583,0.7750326288553571,0.6727304227304227,0.6810736850577488,0.8348742205977209,0.8990650233744156,sp,10,automl
0.245,0.4809619238476954,0.5515490096495684,0.4,0.4805309734513274,0.6030150753768844,0.6471990464839095,sbl,0,automl
0.2625,0.4936708860759493,0.53125,0.4254545454545455,0.4847590953785644,0.5879396984924623,0.5876042908224076,sbl,1,automl
0.2325,0.4970873786407766,0.5390966488586694,0.4050632911392405,0.4549180327868853,0.6432160804020101,0.6615017878426699,sbl,2,automl
0.2725,0.5180180180180181,0.6822125813449024,0.4693877551020408,0.6258706467661691,0.5778894472361809,0.7497020262216925,sbl,3,automl
0.2475,0.5110663983903421,0.5760649087221095,0.4261744966442953,0.501323918799647,0.6381909547738693,0.6769964243146603,sbl,4,automl
0.2425,0.5265306122448979,0.6075050709939148,0.4432989690721649,0.5286849073256841,0.6482412060301508,0.7139451728247914,sbl,5,automl
0.25,0.5702970297029702,0.6332162568991471,0.4705882352941176,0.5467937608318891,0.7236180904522613,0.7520858164481525,sbl,6,automl
0.21,0.5652951699463328,0.6285971223021583,0.4388888888888889,0.5046931407942238,0.7939698492462312,0.833134684147795,sbl,7,automl
0.2025,0.5689045936395759,0.6283185840707965,0.43869209809264303,0.4996481351161154,0.8090452261306532,0.8462455303933254,sbl,8,automl
0.2225,0.576271186440678,0.6564245810055865,0.4608433734939759,0.5385790679908327,0.7688442211055276,0.8402860548271752,sbl,9,automl
0.25,0.5708582834331337,0.7048937221947603,0.4735099337748344,0.6021959459459459,0.7185929648241206,0.8498212157330155,sbl,10,automl


==> calculations/samples.txt <==
Зарплатные проекты
----------
context 919  (precision micro = 0.171)
['бизнес_NOUN:заказать_VERB', 'карта_NOUN:продлить_VERB', 'акция_NOUN:карта_NOUN', 'карта_NOUN:заказать_VERB', 'вид_NOUN:карта_NOUN', 'карта_NOUN:сдала_VERB', 'карта_NOUN:оставлять_VERB', 'карта_NOUN:отменить_VERB', 'вывод_NOUN:карта_NOUN', 'заказать_VERB:карта_NOUN']

context 107  (precision micro = 0.179)
['выбрать_VERB:период_NOUN', 'давать_VERB:месяц_NOUN:раз_NOUN', 'действовать_VERB:месяц_NOUN', 'итог_NOUN:месяц_NOUN', 'месяц_NOUN:подключиться_VERB', 'здравствовать_VERB:месяц_NOUN', 'месяц_NOUN:правильно_ADV', 'месяц_NOUN:мочь_VERB:понять_VERB', 'месяц_NOUN:момент_NOUN', 'месяц_NOUN:не раз_NOUN']

context 997  (precision micro = 0.144)
['расчетного_VERB:расчётный_ADJ', 'попробовать_VERB:расчётный_ADJ:счёт_NOUN', 'делать_VERB:расчётный', 'приходить_VERB:расчётный', 'расчётный_ADJ:счёт_NOUN:упасть_VERB', 'информация_NOUN:расчётный', 'перевозить_VERB:расчётный_ADJ:счёт_NOUN', 'онлайн_NOUN:счёт_NOUN', 'происходить_VERB:расчётный_ADJ:счёт_NOUN', 'лежать_VERB:расчётный_ADJ:счёт_NOUN']

context 216  (precision micro = 0.342)
['комиссия_NOUN:обслуживание_NOUN:половина_NOUN', 'идти_VERB:комиссия_NOUN:переводить_VERB', 'комиссия_NOUN:мочь_VERB:получаться_VERB', 'будет_VERB:комиссия_NOUN', 'брать_VERB:комиссия_NOUN:начинать_VERB', 'комиссия_NOUN:не удерживать_VERB', 'комиссия_NOUN:мочь_VERB:понять_VERB', 'комиссия_NOUN:э_NOUN', 'комиссия_NOUN:удерживаться_VERB', 'комиссия_NOUN:терять_VERB']

context 377  (precision micro = 0.359)
['лёгкий_ADJ:сделать_VERB:старт_NOUN', 'лёгкий_ADJ:старт_NOUN:стоять_VERB', 'сделать_VERB:старт_NOUN', 'значить_VERB:лёгкий_ADJ:старт_NOUN', 'значить_VERB:старт_NOUN', 'старт_NOUN:стоять_VERB', 'лёгкий_ADJ:написать_VERB:старт_NOUN', 'написать_VERB:старт_NOUN', 'лёгкий_ADJ:открывать_VERB:старт_NOUN', 'набираю_ADV:обороты_NOUN:старт_NOUN']




Бизнес-карта
----------
context 919  (precision micro = 0.171)
['бизнес_NOUN:заказать_VERB', 'карта_NOUN:продлить_VERB', 'акция_NOUN:карта_NOUN', 'карта_NOUN:заказать_VERB', 'вид_NOUN:карта_NOUN', 'карта_NOUN:сдала_VERB', 'карта_NOUN:оставлять_VERB', 'карта_NOUN:отменить_VERB', 'вывод_NOUN:карта_NOUN', 'заказать_VERB:карта_NOUN']

context 136  (precision micro = 0.381)
['найти_VERB:оформить_VERB', 'не получиться_VERB:оформлять_VERB', 'оформлять_VERB:подойти_VERB', 'код_NOUN:оформление_NOUN', 'нажимать_VERB:оформить_VERB', 'давать_VERB:оформлю_NOUN', 'заполнить_VERB:оформлю_NOUN', 'офис_NOUN:оформить_VERB', 'вроде_ADV:оформить_VERB', 'оформлять_VERB:хорошо_ADV']

context 107  (precision micro = 0.179)
['выбрать_VERB:период_NOUN', 'давать_VERB:месяц_NOUN:раз_NOUN', 'действовать_VERB:месяц_NOUN', 'итог_NOUN:месяц_NOUN', 'месяц_NOUN:подключиться_VERB', 'здравствовать_VERB:месяц_NOUN', 'месяц_NOUN:правильно_ADV', 'месяц_NOUN:мочь_VERB:понять_VERB', 'месяц_NOUN:момент_NOUN', 'месяц_NOUN:не раз_NOUN']

context 66  (precision micro = 0.271)
['почему_ADV:рубль_NOUN', 'выплатить_VERB:рубль_NOUN', 'рубль_NOUN:сняла_VERB', 'ежемесячно_ADV:рубль_NOUN', 'подключать_VERB:рубль_NOUN', 'говорить_VERB:месяц_NOUN:рубль_NOUN', 'писать_VERB:рубль_NOUN', 'правильно_ADV:рубль_NOUN', 'операция_NOUN:рубль_NOUN', 'онлайн_NOUN:рубль_NOUN']

context 1011  (precision micro = 0.347)
['заканчиваться_VERB:карта_NOUN:срок_NOUN', 'карта_NOUN:заявление_NOUN', 'карта_NOUN:прошлый_ADJ', 'карта_NOUN:карты_NOUN', 'карта_NOUN:являться_VERB', 'говорить_VERB:карта_NOUN:сказать_VERB', 'выпускается_VERB:карта_NOUN', 'замена_NOUN:карта_NOUN', 'давать_VERB:карта_NOUN:сделать_VERB', 'карта_NOUN:сделать_VERB:сказать_VERB']




Эквайринг
----------
context 4  (precision micro = 0.266)
['один_NUM:поставить_VERB:терминал_NOUN', 'еще_ADV:один_NUM:поставить_VERB:терминал_NOUN', 'заявка_NOUN:терминал_NOUN', 'еще_ADV:один_NUM:терминал_NOUN', 'инкассация_NOUN:торговый', 'дополнительный_ADJ:терминал_NOUN', 'как_ADV:эквайринга_NOUN', 'карта_NOUN:эквайрингу_NOUN', 'один_NUM:терминал_NOUN', 'наверное_ADV:терминал_NOUN']

context 25  (precision micro = 0.316)
['химки_NOUN', 'нижний_ADJ:тагил_NOUN', 'зачисление_NOUN:регион_NOUN', 'город_NOUN:курск_NOUN', 'балашиха_NOUN', 'город_NOUN:тамбов_NOUN', 'братск_NOUN', 'карта_NOUN:москва_NOUN', 'город_NOUN:краснодар_NOUN', 'город_NOUN:сторона_NOUN']

context 12  (precision micro = 0.392)
['район_NOUN:село_NOUN', 'посещение_NOUN:регион_NOUN', 'область_NOUN:посёлок_NOUN', 'посёлок_NOUN:район_NOUN', 'город_NOUN:район_NOUN', 'населённый_ADJ:пункт_NOUN', 'район_NOUN:смотреть_VERB', 'говорить_VERB:район_NOUN', 'край_NOUN:ставропольский_ADJ', 'ленинский_ADJ:район_NOUN']

context 47  (precision micro = 0.428)
['нету_VERB:область_NOUN', 'область_NOUN:оформить_VERB', 'московский_ADJ:область_NOUN:область_NOUN', 'область_NOUN:прописать_VERB', 'карта_NOUN:область_NOUN', 'архангельский_ADJ:область_NOUN', 'иркутский_ADJ:область_NOUN', 'зарегистрировать_VERB:область_NOUN', 'область_NOUN:получаться_VERB', 'область_NOUN:тамбовский_ADJ']

context 107  (precision micro = 0.179)
['выбрать_VERB:период_NOUN', 'давать_VERB:месяц_NOUN:раз_NOUN', 'действовать_VERB:месяц_NOUN', 'итог_NOUN:месяц_NOUN', 'месяц_NOUN:подключиться_VERB', 'здравствовать_VERB:месяц_NOUN', 'месяц_NOUN:правильно_ADV', 'месяц_NOUN:мочь_VERB:понять_VERB', 'месяц_NOUN:момент_NOUN', 'месяц_NOUN:не раз_NOUN']




Предзаявка в Сбербанк Лизинг
----------
context 548  (precision micro = 0.235)
['автомобиль_NOUN:ждать_VERB', 'автомобиль_NOUN:входить_VERB', 'автомобиль_NOUN:предоставить_VERB', 'автомобиль_NOUN:комплектация_NOUN', 'выбрать_VERB:машин_NOUN', 'спецтехники_NOUN', 'автомобиль_NOUN:узнать_VERB', 'машина_NOUN:одну_NUM', 'внедорожник_NOUN', 'газели_VERB']

context 1056  (precision micro = 0.18)
['процент_NOUN:эра_NOUN', 'один_NUM:понять_VERB:процент_NOUN', 'одному_NUM:процент_NOUN', 'браться_VERB:один_NUM:процент_NOUN', 'правильно_ADV:процент_NOUN', 'один_NUM:понимать_VERB:процент_NOUN', 'казаться_VERB:процент_NOUN', 'взнос_NOUN:процент_NOUN', 'возвращаться_VERB:процент_NOUN', 'идти_VERB:один_NUM:процент_NOUN']

context 754  (precision micro = 0.334)
['взнос_NOUN:вносить_VERB', 'взнос_NOUN:первоначальный_ADJ:сделать_VERB', 'взнос_NOUN:взять_VERB:первоначальный_ADJ', 'взнос_NOUN:взять_VERB', 'взнос_VERB', 'взнос_NOUN:сделать_VERB', 'взнос_NOUN:идти_VERB:первоначальный_ADJ', 'взнос_NOUN:идти_VERB', 'взнос_NOUN:первоначальный_ADJ', 'взнос_NOUN:минимальный_ADJ']

context 188  (precision micro = 0.32)
['грузовой_ADJ:фургон_NOUN', 'транспортёр_NOUN', 'автомобиль_NOUN:российский_ADJ', 'интересовать_VERB:спецтехник_NOUN', 'автомобиль_NOUN:коммерческий_ADJ', 'приобрести_VERB:техника_NOUN', 'грузовой_ADJ:машина_NOUN', 'пассажир_NOUN', 'поло_NOUN:фольксваген_NOUN', 'металлический_ADJ:фургон_NOUN']

context 169  (precision micro = 0.303)
['проект_NOUN:заявление_NOUN:условие_NOUN', 'подсчитать_VERB:условие_NOUN', 'заявление_NOUN:условие_NOUN', 'заявление_NOUN:присоединение_NOUN:создать_VERB:условие_NOUN', 'публичный_ADJ:условие_NOUN', 'проверить_VERB:условие_NOUN', 'проект_NOUN:условие_NOUN', 'предоставление_NOUN:условие_NOUN', 'комиссия_NOUN:условие_NOUN', 'получить_VERB:условие_NOUN']




General contexts
----------
context 907  (precision micro = 0.189)
['выдаваться_VERB:открытие_NOUN:счёт_NOUN', 'идти_VERB:открыть_VERB:счёт_NOUN', 'документ_NOUN:открытие_NOUN', 'открывать_VERB:открывать_VERB:расчётный_ADJ:счёт_NOUN', 'выдать_VERB:счёт_NOUN', 'открывать_VERB:получаться_VERB:счёт_NOUN', 'получить_VERB:расчётный_ADJ:счёт_NOUN', 'открывать_VERB:сбербанк', 'открыть_VERB:получаться_VERB:счёт_NOUN', 'открывать_VERB:открывать_VERB:счёт_NOUN']

context 1028  (precision micro = 0.325)
['подключить_VERB:снова_ADV', 'подключить_VERB:так_ADV:так_ADV:так_ADV', 'ввести_VERB:код_NOUN:подключение_NOUN:подключить_VERB', 'визит_NOUN:подключить_VERB', 'подключу_NOUN:почитать_VERB', 'давать_VERB:подключить_VERB:сделать_VERB', 'подключить_VERB:так_ADV:так_ADV', 'подключить_VERB:также_ADV', 'ввести_VERB:подключить_VERB', 'планировать_VERB:подключить_VERB']

context 132  (precision micro = 0.323)
['например_ADV:офис_NOUN', 'выбрать_VERB:отделение_NOUN', 'выбрать_VERB:офис_NOUN', 'выберете_VERB:офис_NOUN', 'офис_NOUN:сам_ADJ', 'офис_NOUN:подходить_VERB', 'отделение_NOUN:там_ADV', 'зайти_VERB:отделение_NOUN:сбербанк_N

OUN', 'карта_NOUN:офис_NOUN', 'отделение_NOUN:уточнить_VERB']

context 80  (precision micro = 0.249)
['нажимать_VERB:открыться_VERB', 'войти_VERB:открыть_VERB', 'нажать_VERB:открыться_VERB', 'заявление_NOUN:открыть_VERB', 'не открываться_VERB:нет_VERB', 'здесь_ADV:открыться_VERB', 'открытие_NOUN:смотреть_VERB', 'вводить_VERB:открыть_VERB', 'место_NOUN:открывать_VERB', 'дальше_ADV:открыть_VERB']

context 192  (precision micro = 0.363)
['создать_VERB:тариф_NOUN', 'другой_ADJ:переход_NOUN:тариф_NOUN', 'предоставление_NOUN:тариф_NOUN:услуга_NOUN', 'ознакомиться_VERB:принять_VERB:тариф_NOUN', 'нажимать_VERB:принять_VERB:тариф_NOUN', 'предоставление_NOUN:тариф_NOUN', 'принять_VERB:тариф_NOUN', 'договор_NOUN:тариф_NOUN', 'включить_VERB:тариф_NOUN', 'тариф_NOUN:уже_ADV']

Отсортировано по возрастанию важности фич
